On the Performance Analysis of Epidemic Routing in Non-Sparse Delay Tolerant Networks

We study the behavior of epidemic routing in a delay tolerant network as a function of node density. Focusing on the probability of successful delivery to a destination within a deadline (PS), we show that PS experiences a phase transition as node density increases. Specifically, we prove that PS exhibits a phase transition when nodes are placed according to a Poisson process and allowed to move according to independent and identical processes with limited speed. We then propose four fluid models to evaluate the performance of epidemic routing in non-sparse networks. A model is proposed for supercritical networks based on approximation of the infection rate as a function of time. Other models are based on the approximation of the pairwise infection rate. Two of them, one for subcritical networks and another for supercritical networks, use the pairwise infection rate as a function of the number of infected nodes. The other model uses pairwise infection rate as a function of time, and can be applied for both subcritical and supercritical networks achieving good accuracy. The model for subcritical networks is accurate when density is not close to the percolation critical density. Moreover, the models that target only supercritical regime are accurate.

==> comparison.txt <==
time	simulation	meetingRate	simulPosDelay	optLambdaZeroDelay	optLambdaPosDelay	averageBeta
0	0.096894643	0.096894643	0	0.096894643	0	0.096894643
0.1	0.099322941	0.09697012	0.01564527	0.097674625	3.00E-06	9.74E-02
0.2	0.101908422	0.09704565	0.034299354	0.098460197	6.12E-06	9.79E-02
0.3	0.104842211	0.097121232	0.05125143	0.099251388	9.38E-06	9.84E-02
0.4	0.107305986	0.097196866	0.065344852	0.100048226	1.28E-05	9.89E-02
0.5	0.108915962	0.097272554	0.076640714	0.100850741	1.63E-05	9.94E-02
0.6	0.111151437	0.097348293	0.085338669	0.10165896	2.00E-05	9.99E-02
0.7	0.115585861	0.097424085	0.091985797	0.102472915	2.38E-05	1.00E-01
0.8	0.116778917	0.09749993	0.096966027	0.103292632	2.78E-05	1.01E-01
0.9	0.118408207	0.097575828	0.100721375	0.104118141	3.19E-05	1.01E-01
1	0.120392917	0.097651778	0.103594609	0.104949471	3.62E-05	1.02E-01
1.1	0.122230304	0.097727781	0.105923968	0.10578665	4.07E-05	1.02E-01
1.2	0.124467476	0.097803836	0.107870027	0.106629707	4.54E-05	1.03E-01
1.3	0.125897722	0.097879944	0.10993259	0.10747867	5.03E-05	1.03E-01
1.4	0.127054089	0.097956105	0.111829555	0.108333569	5.54E-05	1.04E-01
1.5	0.12854842	0.098032319	0.113792474	0.109194431	6.06E-05	1.04E-01
1.6	0.130935422	0.098108585	0.115803199	0.110061285	6.61E-05	1.05E-01
1.7	0.133076587	0.098184905	0.11780989	0.110934159	7.19E-05	1.05E-01
1.8	0.135033982	0.098261277	0.119773041	0.111813081	7.78E-05	1.06E-01
1.9	0.1371644	0.098337702	0.12181762	0.11269808	8.40E-05	1.07E-01
2	0.138740514	0.09841418	0.123822592	0.113589182	9.05E-05	1.07E-01
2.1	0.141115556	0.098490711	0.125782371	0.114486418	9.72E-05	1.08E-01
2.2	0.143114166	0.098567295	0.127770978	0.115389813	1.04E-04	1.08E-01
2.3	0.14576842	0.098643932	0.129900423	0.116299396	1.12E-04	1.09E-01
2.4	0.148938994	0.098720622	0.13222965	0.117215195	1.19E-04	1.09E-01
2.5	0.1509452	0.098797364	0.134539272	0.118137236	1.27E-04	1.10E-01
2.6	0.153191424	0.098874161	0.136705546	0.119065548	1.35E-04	1.10E-01
2.7	0.156211442	0.09895101	0.138784374	0.120000157	1.44E-04	1.11E-01
2.8	0.15875797	0.099027912	0.140762998	0.12094109	1.53E-04	1.11E-01
2.9	0.160559152	0.099104867	0.142859051	0.121888376	1.62E-04	1.12E-01
3	0.163420532	0.099181876	0.144907365	0.122842039	1.72E-04	1.12E-01
3.1	0.166387212	0.099258938	0.146916404	0.123802108	1.82E-04	1.13E-01
3.2	0.167707631	0.099336052	0.14908995	0.124768609	1.92E-04	1.14E-01
3.3	0.169345164	0.099413221	0.151166796	0.125741567	2.03E-04	1.14E-01
3.4	0.171606743	0.099490442	0.153233789	0.12672101	2.15E-04	1.15E-01
3.5	0.174228105	0.099567717	0.155337545	0.127706964	2.27E-04	1.15E-01
3.6	0.176621007	0.099645045	0.15747866	0.128699453	2.39E-04	1.16E-01
3.7	0.17808382	0.099722427	0.159739981	0.129698505	2.52E-04	1.16E-01
3.8	0.179641267	0.099799862	0.161837191	0.130704144	2.65E-04	1.17E-01
3.9	0.182326472	0.09987735	0.163985645	0.131716396	2.79E-04	1.18E-01
4	0.1838642	0.099954892	0.166139157	0.132735286	2.94E-04	1.18E-01
4.1	0.186049895	0.100032487	0.168131567	0.133760839	3.09E-04	1.19E-01
4.2	0.187684276	0.100110136	0.170211321	0.13479308	3.24E-04	1.19E-01
4.3	0.190136414	0.100187838	0.172289522	0.135832034	3.41E-04	1.20E-01
4.4	0.19231039	0.100265594	0.174235482	0.136877724	3.58E-04	1.20E-01
4.5	0.194111006	0.100343403	0.176247793	0.137930176	3.76E-04	1.21E-01
4.6	0.195665058	0.100421266	0.178257691	0.138989412	3.94E-04	1.22E-01
4.7	0.198634325	0.100499183	0.180389582	0.140055457	4.13E-04	1.22E-01
4.8	0.200647643	0.100577153	0.182471486	0.141128334	4.33E-04	1.23E-01
4.9	0.203612061	0.100655177	0.184711285	0.142208066	4.54E-04	1.23E-01
5	0.205221875	0.100733254	0.187031916	0.143294676	4.76E-04	1.24E-01
5.1	0.208067981	0.100811386	0.189277237	0.144388188	4.99E-04	1.25E-01
5.2	0.211255687	0.100889571	0.191691561	0.145488622	5.22E-04	1.25E-01
5.3	0.213300038	0.10096781	0.193994671	0.146596003	5.47E-04	1.26E-01
5.4	0.215462215	0.101046103	0.196076078	0.147710351	5.72E-04	1.26E-01
5.5	0.216909513	0.101124449	0.198181157	0.148831688	5.99E-04	1.27E-01
5.6	0.220110715	0.101202849	0.20018679	0.149960036	6.26E-04	1.28E-01
5.7	0.221947051	0.101281304	0.202269686	0.151095416	6.55E-04	1.28E-01
5.8	0.224866697	0.101359812	0.204341175	0.152237848	6.85E-04	1.29E-01
5.9	0.22771943	0.101438374	0.20635719	0.153387353	7.17E-04	1.30E-01
6	0.229289564	0.10151699	0.208527628	0.154543952	7.49E-04	1.30E-01
6.1	0.231063188	0.10159566	0.210804092	0.155707663	7.83E-04	1.31E-01
6.2	0.23409751	0.101674385	0.213032419	0.156878507	8.18E-04	1.31E-01
6.3	0.236982326	0.101753163	0.215181864	0.158056503	8.55E-04	1.32E-01
6.4	0.239725475	0.101831995	0.217507323	0.15924167	8.93E-04	1.33E-01
6.5	0.243443321	0.101910881	0.21980954	0.160434026	9.33E-04	1.33E-01
6.6	0.246501079	0.101989822	0.222104418	0.161633589	9.74E-04	1.34E-01
6.7	0.248735504	0.102068817	0.224385906	0.162840379	0.001017609	1.35E-01
6.8	0.250986092	0.102147865	0.226676023	0.164054411	0.001062538	1.35E-01
6.9	0.2532109	0.102226969	0.229138119	0.165275703	0.001109316	1.36E-01
7	0.255342368	0.102306126	0.231559056	0.166504272	0.001158019	1.37E-01
7.1	0.257613645	0.102385337	0.233768836	0.167740134	0.001208727	1.37E-01
7.2	0.259403755	0.102464603	0.235906578	0.168983306	0.00126152	1.38E-01
7.3	0.261513484	0.102543923	0.238320671	0.170233802	0.001316486	1.39E-01
7.4	0.263571169	0.102623298	0.240572637	0.171491639	0.001373713	1.39E-01
7.5	0.265666675	0.102702727	0.242605446	0.172756831	0.001433294	1.40E-01
7.6	0.267730178	0.10278221	0.244424388	0.174029393	0.001495325	1.41E-01
7.7	0.269550917	0.102861748	0.246478752	0.175309337	0.001559907	1.41E-01
7.8	0.271169782	0.10294134	0.248598444	0.176596679	0.001627144	1.42E-01
7.9	0.273658852	0.103020986	0.25065618	0.177891431	0.001697145	1.43E-01
8	0.275982011	0.103100687	0.252664227	0.179193607	0.001770024	1.43E-01
8.1	0.278744959	0.103180443	0.254685068	0.180503217	0.001845897	1.44E-01
8.2	0.280711082	0.103260253	0.256820893	0.181820274	0.001924889	1.45E-01
8.3	0.283009916	0.103340118	0.258896151	0.18314479	0.002007126	1.45E-01
8.4	0.284295747	0.103420037	0.261031612	0.184476776	0.002092741	1.46E-01
8.5	0.287595057	0.103500011	0.263126244	0.185816241	0.002181872	1.47E-01
8.6	0.290362208	0.10358004	0.265303328	0.187163196	0.002274663	1.47E-01
8.7	0.29235209	0.103660123	0.267613645	0.18851765	0.002371264	1.48E-01
8.8	0.295623924	0.103740261	0.269915564	0.189879613	0.002471831	1.49E-01
8.9	0.29762407	0.103820454	0.272123758	0.191249092	0.002576524	1.50E-01
9	0.299708908	0.103900701	0.274220076	0.192626097	0.002685513	1.50E-01
9.1	0.30200063	0.103981003	0.27625705	0.194010634	0.002798973	1.51E-01
9.2	0.304843585	0.10406136	0.278434332	0.19540271	0.002917086	1.52E-01
9.3	0.307286752	0.104141772	0.28065737	0.196802332	0.003040041	1.52E-01
9.4	0.309488367	0.104222239	0.282859844	0.198209505	0.003168037	1.53E-01
9.5	0.31134927	0.104302761	0.285001884	0.199624236	0.003301278	1.54E-01
9.6	0.313945257	0.104383337	0.287157909	0.201046529	0.003439978	1.55E-01
9.7	0.316977154	0.104463969	0.289475929	0.202476389	0.003584359	1.55E-01
9.8	0.319014797	0.104544656	0.291723663	0.203913818	0.003734651	1.56E-01
9.9	0.321520676	0.104625397	0.294011168	0.205358821	0.003891095	1.57E-01
10	0.324128785	0.104706194	0.296221477	0.2068114	0.004053941	1.58E-01
10.1	0.325868144	0.104787045	0.298419455	0.208271557	0.004223449	1.58E-01
10.2	0.327250709	0.104867952	0.300608507	0.209739293	0.004399887	1.59E-01
10.3	0.329460244	0.104948914	0.302952413	0.21121461	0.004583538	1.60E-01
10.4	0.331768533	0.10502993	0.305268846	0.212697508	0.004774693	1.60E-01
10.5	0.334105107	0.105111003	0.307607066	0.214187986	0.004973656	1.61E-01
10.6	0.337071706	0.10519213	0.309881578	0.215686044	0.005180742	1.62E-01
10.7	0.339413129	0.105273312	0.312231501	0.21719168	0.00539628	1.63E-01
10.8	0.34125003	0.10535455	0.314527139	0.218704892	0.00562061	1.64E-01
10.9	0.343811994	0.105435843	0.316710835	0.220225678	0.005854086	1.64E-01
11	0.345695445	0.105517191	0.31879578	0.221754033	0.006097078	1.65E-01
11.1	0.347410236	0.105598594	0.320951177	0.223289954	0.006349968	1.66E-01
11.2	0.349683613	0.105680053	0.323176132	0.224833437	0.006613154	1.67E-01
11.3	0.352109568	0.105761568	0.325224049	0.226384476	0.006887049	1.67E-01
11.4	0.354416321	0.105843137	0.327268033	0.227943065	0.007172082	1.68E-01
11.5	0.35667693	0.105924762	0.329507567	0.229509197	0.0074687	1.69E-01
11.6	0.358840805	0.106006443	0.331811603	0.231082866	0.007777366	1.70E-01
11.7	0.360457973	0.106088179	0.334098645	0.232664063	0.008098562	1.70E-01
11.8	0.363628951	0.10616997	0.336433823	0.23425278	0.008432787	1.71E-01
11.9	0.365081582	0.106251817	0.338768836	0.235849008	0.008780561	1.72E-01
12	0.367840813	0.10633372	0.341159093	0.237452736	0.009142423	1.73E-01
12.1	0.369067164	0.106415678	0.343413769	0.239063955	0.009518931	1.74E-01
12.2	0.370991426	0.106497691	0.345570356	0.240682652	0.009910668	1.74E-01
12.3	0.373956813	0.106579761	0.347811147	0.242308816	0.010318236	1.75E-01
12.4	0.376270436	0.106661886	0.350071245	0.243942434	0.010742262	1.76E-01
12.5	0.37878973	0.106744066	0.352454526	0.245583493	0.011183393	1.77E-01
12.6	0.382095344	0.106826302	0.354911101	0.247231978	0.011642305	1.78E-01
12.7	0.383893374	0.106908595	0.357283571	0.248887875	0.012119696	1.78E-01
12.8	0.38527804	0.106990942	0.359727914	0.250551168	0.012616291	1.79E-01
12.9	0.387234061	0.107073346	0.362043454	0.25222184	0.013132842	1.80E-01
13	0.389342983	0.107155805	0.36421105	0.253899876	0.013670128	1.81E-01
13.1	0.391794959	0.107238321	0.366377456	0.255585256	0.014228958	1.82E-01
13.2	0.394072377	0.107320892	0.368665291	0.257277963	0.014810168	1.83E-01
13.3	0.395833556	0.107403519	0.371158696	0.258977977	0.015414628	1.83E-01
13.4	0.398060707	0.107486202	0.373544026	0.260685279	0.016043235	1.84E-01
13.5	0.399919348	0.10756894	0.375769742	0.262399847	0.016696923	1.85E-01
13.6	0.401742268	0.107651735	0.377979886	0.264121661	0.017376654	1.86E-01
13.7	0.403661357	0.107734586	0.380275921	0.265850697	0.018083429	1.87E-01
13.8	0.405164658	0.107817493	0.382535589	0.267586933	0.01881828	1.88E-01
13.9	0.408093114	0.107900456	0.384740576	0.269330345	0.019582279	1.88E-01
14	0.410203085	0.107983475	0.386778443	0.271080909	0.020376532	1.89E-01
14.1	0.412426682	0.10806655	0.389043699	0.272838599	0.021202183	1.90E-01
14.2	0.41474976	0.108149681	0.391293119	0.27460339	0.022060418	1.91E-01
14.3	0.416630058	0.108232868	0.393548357	0.276375254	0.02295246	1.92E-01
14.4	0.419065548	0.108316111	0.395886081	0.278154164	0.023879573	1.93E-01
14.5	0.42087764	0.108399411	0.398214316	0.279940092	0.024843065	1.94E-01
14.6	0.423439038	0.108482767	0.400518352	0.281733008	0.025844285	1.94E-01
14.7	0.426659797	0.108566179	0.402706511	0.283532882	0.026884625	1.95E-01
14.8	0.429125512	0.108649648	0.40492254	0.285339684	0.027965524	1.96E-01
14.9	0.431753582	0.108733172	0.406973168	0.287153383	0.029088465	1.97E-01
15	0.433863877	0.108816753	0.409038409	0.288973945	0.030254977	1.98E-01
15.1	0.436120607	0.108900391	0.411101171	0.290801338	0.031466636	1.99E-01
15.2	0.438133198	0.108984084	0.413160924	0.292635528	0.032725066	2.00E-01
15.3	0.439539765	0.109067835	0.415101991	0.294476481	0.03403194	2.01E-01
15.4	0.442095587	0.109151641	0.41698021	0.29632416	0.035388979	2.02E-01
15.5	0.444460688	0.109235504	0.418933245	0.29817853	0.036797954	2.02E-01
15.6	0.446685658	0.109319424	0.420986783	0.300039554	0.038260686	2.03E-01
15.7	0.448383882	0.1094034	0.423011657	0.301907193	0.039779046	2.04E-01
15.8	0.450807655	0.109487432	0.424987834	0.30378141	0.041354958	2.05E-01
15.9	0.452732966	0.109571522	0.426905461	0.305662164	0.042990392	2.06E-01
16	0.454798248	0.109655667	0.429025251	0.307549416	0.044687374	2.07E-01
16.1	0.456250232	0.10973987	0.431022851	0.309443125	0.046447978	2.08E-01
16.2	0.458472212	0.109824129	0.433237128	0.311343248	0.04827433	2.09E-01
16.3	0.461238231	0.109908444	0.435380722	0.313249744	0.050168604	2.10E-01
16.4	0.462707672	0.109992817	0.437401695	0.315162569	0.052133026	2.11E-01
16.5	0.464880032	0.110077246	0.439395625	0.317081678	0.054169869	2.12E-01
16.6	0.466420992	0.110161732	0.441498919	0.319007027	0.056281457	2.12E-01
16.7	0.46837669	0.110246274	0.443564722	0.32093857	0.058470159	2.13E-01
16.8	0.470823252	0.110330873	0.445576174	0.322876261	0.060738388	2.14E-01
16.9	0.473346425	0.11041553	0.447629216	0.324820052	0.063088604	2.15E-01
17	0.474586435	0.110500243	0.449762065	0.326769895	0.065523306	2.16E-01
17.1	0.476773826	0.110585013	0.452112054	0.328725742	0.068045037	2.17E-01
17.2	0.478424047	0.110669839	0.454455233	0.330687542	0.070656374	2.18E-01
17.3	0.479945531	0.110754723	0.456812033	0.332655246	0.073359931	2.19E-01
17.4	0.481212533	0.110839664	0.459090777	0.334628802	0.076158352	2.20E-01
17.5	0.482821054	0.110924661	0.461217212	0.336608158	0.07905431	2.21E-01
17.6	0.484645994	0.111009716	0.463172098	0.338593261	0.082050504	2.22E-01
17.7	0.486323046	0.111094828	0.465032862	0.340584059	0.085149652	2.23E-01
17.8	0.487683145	0.111179996	0.466949993	0.342580497	0.088354488	2.24E-01
17.9	0.48974188	0.111265222	0.468931228	0.344582519	0.091667759	2.25E-01
18	0.491750269	0.111350505	0.471007214	0.346590071	0.095092214	2.26E-01
18.1	0.494813764	0.111435845	0.4730428	0.348603095	0.098630607	2.27E-01
18.2	0.496677415	0.111521242	0.475136043	0.350621535	0.102285681	2.28E-01
18.3	0.499092863	0.111606697	0.477103459	0.352645333	0.106060169	2.29E-01
18.4	0.501660969	0.111692208	0.47924778	0.354674429	0.109956782	2.30E-01
18.5	0.504289605	0.111777777	0.481222667	0.356708765	0.113978206	2.31E-01
18.6	0.50592536	0.111863403	0.483200696	0.35874828	0.118127087	2.32E-01
18.7	0.507603139	0.111949087	0.485175914	0.360792914	0.122406032	2.33E-01
18.8	0.509050032	0.112034827	0.486981268	0.362842605	0.12681759	2.34E-01
18.9	0.511686183	0.112120625	0.488867455	0.364897291	0.131364249	2.35E-01
19	0.513187464	0.112206481	0.490780619	0.366956908	0.136048424	2.36E-01
19.1	0.515513047	0.112292393	0.492578469	0.369021394	0.140872448	2.37E-01
19.2	0.517243678	0.112378363	0.49427846	0.371090683	0.145838559	2.38E-01
19.3	0.518905537	0.112464391	0.496104973	0.373164712	0.150948889	2.39E-01
19.4	0.521064886	0.112550476	0.497928114	0.375243413	0.156205454	2.40E-01
19.5	0.52319005	0.112636619	0.499863164	0.377326722	0.161610141	2.41E-01
19.6	0.524982989	0.112722819	0.501791304	0.37941457	0.167164697	2.42E-01
19.7	0.526774149	0.112809076	0.503553217	0.381506891	0.172870714	2.43E-01
19.8	0.528475445	0.112895391	0.505199353	0.383603615	0.178729619	2.44E-01
19.9	0.530363097	0.112981764	0.507030429	0.385704675	0.184742659	2.45E-01
20	0.532201857	0.113068194	0.508948684	0.38781	0.190910891	2.46E-01
20.1	0.533801489	0.113154682	0.510870443	0.38991952	0.197235165	2.47E-01
20.2	0.535527998	0.113241228	0.51265378	0.392033164	0.203716114	2.48E-01
20.3	0.537858026	0.113327831	0.514470143	0.394150862	0.21035414	2.49E-01
20.4	0.540154516	0.113414493	0.516453329	0.396272541	0.217149403	2.50E-01
20.5	0.541801505	0.113501211	0.518431754	0.398398128	0.224101807	2.51E-01
20.6	0.543259631	0.113587988	0.520390805	0.400527551	0.231210989	2.52E-01
20.7	0.545804139	0.113674822	0.522404274	0.402660735	0.238476308	2.53E-01
20.8	0.547818346	0.113761715	0.524484029	0.404797607	0.245896833	2.54E-01
20.9	0.54915008	0.113848665	0.526658369	0.406938092	0.253471335	2.55E-01
21	0.551060441	0.113935673	0.528773002	0.409082114	0.261198275	2.56E-01
21.1	0.552261175	0.114022738	0.530963012	0.411229597	0.269075799	2.57E-01
21.2	0.554256067	0.114109862	0.532997243	0.413380465	0.277101729	2.58E-01
21.3	0.556009972	0.114197044	0.535049723	0.415534641	0.285273558	2.59E-01
21.4	0.557143146	0.114284283	0.536967548	0.417692048	0.293588443	2.60E-01
21.5	0.559249481	0.114371581	0.538784143	0.419852608	0.302043202	2.61E-01
21.6	0.560949402	0.114458937	0.54052384	0.422016242	0.310634316	2.63E-01
21.7	0.562078212	0.114546351	0.542356634	0.424182872	0.319357923	2.64E-01
21.8	0.563839633	0.114633822	0.544181097	0.426352418	0.328209822	2.65E-01
21.9	0.565755247	0.114721352	0.546043778	0.4285248	0.337185474	2.66E-01
22	0.567570571	0.11480894	0.547996912	0.430699939	0.346280009	2.67E-01
22.1	0.569141756	0.114896586	0.54979258	0.432877754	0.355488228	2.68E-01
22.2	0.570711324	0.114984291	0.551604778	0.435058163	0.364804617	2.69E-01
22.3	0.572308289	0.115072053	0.553143832	0.437241086	0.374223349	2.70E-01
22.4	0.57364075	0.115159874	0.554843162	0.439426441	0.383738302	2.71E-01
22.5	0.576064845	0.115247753	0.556621572	0.441614145	0.393343069	2.72E-01
22.6	0.577890432	0.115335691	0.558534108	0.443804116	0.403030972	2.73E-01
22.7	0.579590677	0.115423686	0.560285376	0.445996271	0.412795082	2.75E-01
22.8	0.580902126	0.11551174	0.562017965	0.448190527	0.422628234	2.76E-01
22.9	0.582240729	0.115599852	0.563627008	0.450386801	0.432523049	2.77E-01
23	0.583844643	0.115688023	0.565251423	0.452585007	0.442471951	2.78E-01
23.1	0.58483316	0.115776252	0.566912437	0.454785064	0.452467197	2.79E-01
23.2	0.586649211	0.11586454	0.568606642	0.456986885	0.462500891	2.80E-01
23.3	0.588284158	0.115952886	0.570471704	0.459190387	0.472565015	2.81E-01
23.4	0.590125423	0.11604129	0.57219368	0.461395483	0.482651453	2.82E-01
23.5	0.591841023	0.116129753	0.57375591	0.46360209	0.492752016	2.84E-01
23.6	0.593772476	0.116218275	0.575226529	0.465810122	0.502858469	2.85E-01
23.7	0.595305194	0.116306855	0.576771964	0.468019492	0.512962557	2.86E-01
23.8	0.596738025	0.116395493	0.578304505	0.470230116	0.523056033	2.87E-01
23.9	0.598349294	0.11648419	0.579836253	0.472441906	0.533130687	2.88E-01
24	0.600237593	0.116572946	0.581383539	0.474654778	0.543178367	2.89E-01
24.1	0.601475178	0.116661761	0.583086439	0.476868643	0.553191009	2.90E-01
24.2	0.602965307	0.116750634	0.584770099	0.479083417	0.563160664	2.91E-01
24.3	0.604353933	0.116839566	0.586325882	0.481299011	0.57307952	2.93E-01
24.4	0.606142507	0.116928556	0.587859977	0.483515339	0.582939926	2.94E-01
24.5	0.607230263	0.117017606	0.589587739	0.485732315	0.592734418	2.95E-01
24.6	0.60864378	0.117106714	0.59110894	0.487949851	0.602455735	2.96E-01
24.7	0.609989656	0.117195881	0.592605776	0.490167859	0.612096846	2.97E-01
24.8	0.611838518	0.117285107	0.594225365	0.492386254	0.621650963	2.98E-01
24.9	0.6135584	0.117374391	0.595898446	0.494604946	0.631111562	3.00E-01
25	0.61476867	0.117463735	0.597699138	0.49682385	0.640472398	3.01E-01
25.1	0.615877438	0.117553137	0.599396088	0.499042878	0.649727516	3.02E-01
25.2	0.617870795	0.117642599	0.601035017	0.501261941	0.658871266	3.03E-01
25.3	0.618984492	0.117732119	0.602693221	0.503480954	0.667898315	3.04E-01
25.4	0.620013658	0.117821699	0.604207579	0.505699828	0.67680365	3.05E-01
25.5	0.621262961	0.117911337	0.605706762	0.507918476	0.685582591	3.07E-01
25.6	0.622956498	0.118001034	0.607246213	0.510136811	0.694230792	3.08E-01
25.7	0.624866212	0.118090791	0.608850594	0.512354745	0.702744247	3.09E-01
25.8	0.626686547	0.118180606	0.610479374	0.514572192	0.711119289	3.10E-01
25.9	0.627920253	0.118270481	0.612120154	0.516789063	0.719352592	3.11E-01
26	0.629501782	0.118360415	0.613815881	0.519005273	0.72744117	3.13E-01
26.1	0.630350894	0.118450407	0.615505392	0.521220734	0.735382372	3.14E-01
26.2	0.632001115	0.11854046	0.617202375	0.523435359	0.74317388	3.15E-01
26.3	0.634381167	0.118630571	0.618819319	0.525649061	0.750813703	3.16E-01
26.4	0.63615867	0.118720741	0.620490019	0.527861755	0.758300168	3.17E-01
26.5	0.637549478	0.118810971	0.621970689	0.530073353	0.765631915	3.19E-01
26.6	0.639124058	0.11890126	0.623467161	0.532283769	0.772807887	3.20E-01
26.7	0.640536281	0.118991609	0.624994082	0.534492918	0.77982732	3.21E-01
26.8	0.642390073	0.119082016	0.626440072	0.536700713	0.786689734	3.22E-01
26.9	0.643846098	0.119172483	0.627877532	0.538907069	0.79339492	3.23E-01
27	0.645712011	0.11926301	0.629333075	0.541111901	0.79994293	3.25E-01
27.1	0.647624312	0.119353596	0.630798174	0.543315122	0.806334063	3.26E-01
27.2	0.649493135	0.119444241	0.632350816	0.545516649	0.812568858	3.27E-01
27.3	0.650801917	0.119534946	0.633865967	0.547716397	0.818648071	3.28E-01
27.4	0.65224687	0.11962571	0.635256052	0.549914281	0.824572674	3.29E-01
27.5	0.653862099	0.119716534	0.636599654	0.552110217	0.830343834	3.31E-01
27.6	0.654979756	0.119807417	0.637893566	0.554304121	0.835962902	3.32E-01
27.7	0.656715721	0.11989836	0.639178254	0.556495911	0.841431401	3.33E-01
27.8	0.658024584	0.119989362	0.640491176	0.558685502	0.846751014	3.34E-01
27.9	0.659135695	0.120080424	0.64182605	0.560872812	0.85192357	3.36E-01
28	0.660083723	0.120171546	0.64305404	0.563057759	0.85695103	3.37E-01
28.1	0.661474612	0.120262727	0.644420057	0.56524026	0.861835479	3.38E-01
28.2	0.663176878	0.120353968	0.645818407	0.567420234	0.866579112	3.39E-01
28.3	0.664197477	0.120445269	0.647217781	0.569597599	0.871184221	3.41E-01
28.4	0.665467388	0.120536629	0.648643934	0.571772274	0.875653187	3.42E-01
28.5	0.666566861	0.120628049	0.65005369	0.57394418	0.879988469	3.43E-01
28.6	0.667569116	0.120719529	0.651375108	0.576113235	0.884192592	3.44E-01
28.7	0.669111855	0.120811069	0.652695436	0.578279361	0.888268139	3.46E-01
28.8	0.670363501	0.120902668	0.653985513	0.580442477	0.892217739	3.47E-01
28.9	0.672010409	0.120994328	0.655398277	0.582602506	0.896044063	3.48E-01
29	0.673185363	0.121086047	0.65679461	0.584759369	0.899749812	3.49E-01
29.1	0.674239824	0.121177826	0.658213754	0.586912988	0.90333771	3.51E-01
29.2	0.675207732	0.121269665	0.659673894	0.589063286	0.906810498	3.52E-01
29.3	0.677257255	0.121361564	0.66109727	0.591210185	0.910170925	3.53E-01
29.4	0.679231136	0.121453523	0.662379314	0.59335361	0.913421744	3.54E-01
29.5	0.680333034	0.121545542	0.663664762	0.595493486	0.916565702	3.56E-01
29.6	0.682857258	0.121637621	0.66511224	0.597629735	0.919605539	3.57E-01
29.7	0.684402906	0.12172976	0.66648824	0.599762285	0.922543982	3.58E-01
29.8	0.685560485	0.12182196	0.667954066	0.601891061	0.925383738	3.60E-01
29.9	0.686921231	0.121914219	0.669310727	0.604015988	0.928127491	3.61E-01
30	0.688111378	0.122006538	0.670633269	0.606136995	0.930777898	3.62E-01
30.1	0.689586798	0.122098918	0.671843076	0.608254008	0.933337588	3.63E-01
30.2	0.69085485	0.122191357	0.673135468	0.610366956	0.935809152	3.65E-01
30.3	0.692228526	0.122283857	0.674425942	0.612475767	0.938195148	3.66E-01
30.4	0.693074325	0.122376417	0.675560504	0.614580371	0.940498095	3.67E-01
30.5	0.694196022	0.122469038	0.676787899	0.616680698	0.942720469	3.69E-01
30.6	0.69561956	0.122561718	0.677920146	0.618776678	0.944864704	3.70E-01
30.7	0.696899492	0.122654459	0.679008787	0.620868242	0.946933188	3.71E-01
30.8	0.69807986	0.122747261	0.680139316	0.622955323	0.948928265	3.72E-01
30.9	0.699404805	0.122840122	0.681298706	0.625037853	0.950852227	3.74E-01
31	0.700521088	0.122933044	0.682444839	0.627115764	0.952707323	3.75E-01
31.1	0.701544274	0.123026026	0.683557085	0.62918899	0.954495749	3.76E-01
31.2	0.702733855	0.123119069	0.684658488	0.631257467	0.95621965	3.78E-01
31.3	0.703809974	0.123212172	0.685872328	0.633321129	0.957881125	3.79E-01
31.4	0.705179771	0.123305336	0.686978888	0.635379912	0.959482217	3.80E-01
31.5	0.706605329	0.12339856	0.688153882	0.637433752	0.961024923	3.82E-01
31.6	0.707936254	0.123491845	0.689330662	0.639482587	0.962511185	3.83E-01
31.7	0.708916527	0.12358519	0.690392888	0.641526354	0.963942897	3.84E-01
31.8	0.71013302	0.123678596	0.691425955	0.643564993	0.965321901	3.85E-01
31.9	0.711252455	0.123772062	0.692607694	0.645598441	0.96664999	3.87E-01
32	0.712598815	0.123865589	0.693756571	0.64762664	0.967928905	3.88E-01
32.1	0.714127977	0.123959177	0.694862172	0.649649531	0.969160341	3.89E-01
32.2	0.715158355	0.124052825	0.696004172	0.651667053	0.970345942	3.91E-01
32.3	0.716036075	0.124146534	0.697193846	0.65367915	0.971487305	3.92E-01
32.4	0.717554085	0.124240303	0.69840633	0.655685765	0.972585978	3.93E-01
32.5	0.718831349	0.124334134	0.699679216	0.657686841	0.973643465	3.95E-01
32.6	0.720187569	0.124428025	0.700886941	0.659682323	0.974661222	3.96E-01
32.7	0.721467824	0.124521977	0.701978127	0.661672156	0.975640662	3.97E-01
32.8	0.722544912	0.124615989	0.703063033	0.663656286	0.976583152	3.99E-01
32.9	0.723445907	0.124710063	0.704117423	0.665634659	0.977490018	4.00E-01
33	0.724883749	0.124804197	0.705173599	0.667607222	0.978362541	4.01E-01
33.1	0.72632846	0.124898393	0.706364165	0.669573925	0.979201964	4.03E-01
33.2	0.727954356	0.124992649	0.707588949	0.671534716	0.980009486	4.04E-01
33.3	0.728807428	0.125086966	0.708814625	0.673489545	0.980786271	4.05E-01
33.4	0.729887507	0.125181344	0.709902142	0.675438362	0.98153344	4.07E-01
33.5	0.730683929	0.125275783	0.711074425	0.677381118	0.982252079	4.08E-01
33.6	0.732023501	0.125370283	0.712190903	0.679317766	0.982943238	4.09E-01
33.7	0.732794547	0.125464844	0.713422596	0.681248259	0.98360793	4.11E-01
33.8	0.733950671	0.125559466	0.714652272	0.68317255	0.984247134	4.12E-01
33.9	0.734725758	0.125654149	0.715953755	0.685090593	0.984861797	4.13E-01
34	0.736179358	0.125748893	0.717225087	0.687002344	0.98545283	4.15E-01
34.1	0.737102335	0.125843698	0.718458665	0.688907758	0.986021116	4.16E-01
34.2	0.738463323	0.125938565	0.719711582	0.690806793	0.986567504	4.17E-01
34.3	0.739364398	0.126033492	0.72095154	0.692699406	0.987092815	4.19E-01
34.4	0.740413687	0.126128481	0.722009369	0.694585556	0.987597841	4.20E-01
34.5	0.741260051	0.126223531	0.723091861	0.6964652	0.988083345	4.22E-01
34.6	0.742242507	0.126318642	0.72416179	0.698338301	0.988550063	4.23E-01
34.7	0.743536015	0.126413815	0.725225835	0.700204817	0.988998706	4.24E-01
34.8	0.744745476	0.126509049	0.726476207	0.702064712	0.989429957	4.26E-01
34.9	0.745751529	0.126604344	0.727651069	0.703917946	0.989844477	4.27E-01
35	0.746859004	0.1266997	0.728841701	0.705764483	0.990242901	4.28E-01
35.1	0.747722743	0.126795118	0.729981023	0.707604288	0.990625843	4.30E-01
35.2	0.748641032	0.126890597	0.731080343	0.709437324	0.990993891	4.31E-01
35.3	0.749635367	0.126986138	0.732145082	0.711263557	0.991347615	4.32E-01
35.4	0.75052618	0.12708174	0.73319696	0.713082954	0.991687563	4.34E-01
35.5	0.751307489	0.127177403	0.734279948	0.714895481	0.992014262	4.35E-01
35.6	0.752000226	0.127273128	0.735338636	0.716701107	0.992328221	4.37E-01
35.7	0.752796648	0.127368914	0.736392762	0.718499799	0.992629927	4.38E-01
35.8	0.75396546	0.127464762	0.73747251	0.720291528	0.992919854	4.39E-01
35.9	0.755012567	0.127560672	0.738656795	0.722076264	0.993198453	4.41E-01
36	0.755797028	0.127656643	0.73976352	0.723853977	0.993466162	4.42E-01
36.1	0.756496634	0.127752675	0.740844359	0.72562464	0.9937234	4.43E-01
36.2	0.757646293	0.127848769	0.741877558	0.727388224	0.993970572	4.45E-01
36.3	0.758538075	0.127944925	0.742805692	0.729144704	0.994208067	4.46E-01
36.4	0.759483841	0.128041143	0.743780903	0.730894053	0.99443626	4.47E-01
36.5	0.760652088	0.128137422	0.744687283	0.732636246	0.994655511	4.49E-01
36.6	0.761517767	0.128233763	0.745614755	0.734371259	0.994866166	4.50E-01
36.7	0.762265781	0.128330165	0.746533434	0.736099068	0.99506856	4.52E-01
36.8	0.763070688	0.12842663	0.747536581	0.73781965	0.995263012	4.53E-01
36.9	0.764154322	0.128523156	0.748458136	0.739532983	0.995449832	4.54E-01
37	0.76537235	0.128619744	0.749353374	0.741239046	0.995629316	4.56E-01
37.1	0.766207401	0.128716394	0.750262531	0.742937819	0.995801751	4.57E-01
37.2	0.767180239	0.128813105	0.751138727	0.74462928	0.99596741	4.58E-01
37.3	0.7678733	0.128909879	0.752099657	0.746313412	0.996126557	4.60E-01
37.4	0.769329002	0.129006714	0.753056983	0.747990196	0.996279448	4.61E-01
37.5	0.770229027	0.129103612	0.754003432	0.749659615	0.996426325	4.63E-01
37.6	0.771074583	0.129200571	0.754909382	0.75132165	0.996567423	4.64E-01
37.7	0.771564962	0.129297592	0.755831631	0.752976287	0.99670297	4.65E-01
37.8	0.77249012	0.129394675	0.756830943	0.75462351	0.996833181	4.67E-01
37.9	0.773091134	0.129491821	0.75784219	0.756263303	0.996958265	4.68E-01
38	0.774424564	0.129589028	0.758801698	0.757895654	0.997078422	4.70E-01
38.1	0.775276424	0.129686297	0.75975337	0.759520549	0.997193847	4.71E-01
38.2	0.776136042	0.129783629	0.760772519	0.761137974	0.997304724	4.72E-01
38.3	0.777326432	0.129881022	0.761781617	0.762747919	0.997411231	4.74E-01
38.4	0.778768395	0.129978478	0.762702841	0.764350372	0.99751354	4.75E-01
38.5	0.779769195	0.130075996	0.763508652	0.765945323	0.997611815	4.76E-01
38.6	0.780401807	0.130173576	0.764502608	0.767532761	0.997706215	4.78E-01
38.7	0.781440509	0.130271218	0.765561495	0.769112678	0.997796892	4.79E-01
38.8	0.782099466	0.130368922	0.766510457	0.770685065	0.997883992	4.81E-01
38.9	0.782714298	0.130466689	0.767439351	0.772249915	0.997967655	4.82E-01
39	0.7846009	0.130564518	0.768321465	0.77380722	0.998048017	4.83E-01
39.1	0.785706758	0.130662409	0.769272972	0.775356973	0.998125208	4.85E-01
39.2	0.786241504	0.130760363	0.770284186	0.77689917	0.998199351	4.86E-01
39.3	0.786920746	0.130858379	0.771344726	0.778433804	0.998270567	4.88E-01
39.4	0.787644354	0.130956457	0.772513703	0.779960872	0.998338971	4.89E-01
39.5	0.788549228	0.131054597	0.773761232	0.781480369	0.998404674	4.90E-01
39.6	0.789424605	0.1311528	0.774982147	0.782992292	0.998467782	4.92E-01
39.7	0.790117099	0.131251066	0.776102923	0.784496639	0.998528398	4.93E-01
39.8	0.790612327	0.131349394	0.777161777	0.785993407	0.998586618	4.94E-01
39.9	0.791225867	0.131447784	0.778114541	0.787482596	0.998642539	4.96E-01
40	0.792276933	0.131546237	0.778969909	0.788964204	0.99869625	4.97E-01
40.1	0.793403641	0.131644752	0.779899761	0.790438231	0.998747838	4.99E-01
40.2	0.794589344	0.13174333	0.780777908	0.791904678	0.998797388	5.00E-01
40.3	0.795808261	0.131841971	0.781834051	0.793363545	0.998844979	5.01E-01
40.4	0.796747077	0.131940674	0.782831115	0.794814835	0.998890689	5.03E-01
40.5	0.797393103	0.13203944	0.78387896	0.796258549	0.998934591	5.04E-01
40.6	0.798771385	0.132138268	0.78475466	0.79769469	0.998976758	5.06E-01
40.7	0.799330618	0.132237159	0.785582423	0.799123262	0.999017258	5.07E-01
40.8	0.799977938	0.132336113	0.786504275	0.800544268	0.999056156	5.08E-01
40.9	0.800894772	0.132435129	0.787396935	0.801957713	0.999093516	5.10E-01
41	0.801771927	0.132534208	0.788168859	0.803363601	0.999129399	5.11E-01
41.1	0.80269757	0.13263335	0.788998274	0.804761939	0.999163862	5.12E-01
41.2	0.803377215	0.132732555	0.789931202	0.806152732	0.999196963	5.14E-01
41.3	0.804072943	0.132831822	0.790902776	0.807535987	0.999228753	5.15E-01
41.4	0.8047121	0.132931153	0.791949894	0.80891171	0.999259287	5.17E-01
41.5	0.805545454	0.133030546	0.792947256	0.81027991	0.999288612	5.18E-01
41.6	0.806038257	0.133130002	0.793918268	0.811640595	0.999316777	5.19E-01
41.7	0.807047785	0.133229521	0.79480101	0.812993772	0.999343828	5.21E-01
41.8	0.807905464	0.133329103	0.795608044	0.814339452	0.999369808	5.22E-01
41.9	0.808480374	0.133428747	0.796428996	0.815677644	0.99939476	5.24E-01
42	0.809162202	0.133528455	0.79718644	0.817008358	0.999418725	5.25E-01
42.1	0.810277838	0.133628226	0.798041081	0.818331604	0.999441742	5.26E-01
42.2	0.81084887	0.133728059	0.798938501	0.819647394	0.999463848	5.28E-01
42.3	0.811549769	0.133827956	0.799883396	0.820955738	0.999485078	5.29E-01
42.4	0.812368576	0.133927916	0.80080948	0.82225665	0.999505469	5.31E-01
42.5	0.813021472	0.134027939	0.801672783	0.82355014	0.999525052	5.32E-01
42.6	0.81371825	0.134128024	0.802464973	0.824836222	0.999543861	5.33E-01
42.7	0.814472649	0.134228173	0.803326358	0.82611491	0.999561924	5.35E-01
42.8	0.81496723	0.134328386	0.804135045	0.827386217	0.999579273	5.36E-01
42.9	0.815571153	0.134428661	0.804911861	0.828650156	0.999595935	5.37E-01
43	0.816313106	0.134528999	0.805693571	0.829906743	0.999611937	5.39E-01
43.1	0.817480059	0.134629401	0.80652464	0.831155992	0.999627306	5.40E-01
43.2	0.818256439	0.134729866	0.80724218	0.832397919	0.999642067	5.42E-01
43.3	0.818986351	0.134830394	0.807965439	0.833632539	0.999656243	5.43E-01
43.4	0.819717636	0.134930986	0.808720568	0.834859869	0.999669857	5.44E-01
43.5	0.820632773	0.13503164	0.809488922	0.836079925	0.999682933	5.46E-01
43.6	0.82120235	0.135132358	0.810129795	0.837292723	0.999695491	5.47E-01
43.7	0.821819203	0.13523314	0.810766337	0.838498282	0.999707552	5.48E-01
43.8	0.822589926	0.135333985	0.811477661	0.839696618	0.999719135	5.50E-01
43.9	0.823381498	0.135434893	0.812305159	0.84088775	0.99973026	5.51E-01
44	0.823852805	0.135535864	0.813209853	0.842071695	0.999740944	5.53E-01
44.1	0.82453738	0.135636899	0.813997944	0.843248473	0.999751205	5.54E-01
44.2	0.825399423	0.135737998	0.814759553	0.844418102	0.999761059	5.55E-01
44.3	0.82597692	0.135839159	0.815565925	0.845580602	0.999770524	5.57E-01
44.4	0.826520313	0.135940385	0.816272655	0.846735992	0.999779613	5.58E-01
44.5	0.827128438	0.136041674	0.81698421	0.847884292	0.999788343	5.59E-01
44.6	0.827706742	0.136143026	0.817674442	0.849025523	0.999796727	5.61E-01
44.7	0.828506881	0.136244442	0.818365931	0.850159705	0.999804779	5.62E-01
44.8	0.828965016	0.136345922	0.819112365	0.851286858	0.999812512	5.64E-01
44.9	0.829715696	0.136447465	0.819906737	0.852407005	0.999819938	5.65E-01
45	0.830230643	0.136549072	0.820781412	0.853520166	0.999827071	5.66E-01
45.1	0.830932755	0.136650742	0.821613572	0.854626363	0.999833921	5.68E-01
45.2	0.832073444	0.136752476	0.822371015	0.855725619	0.9998405	5.69E-01
45.3	0.832939608	0.136854274	0.823160164	0.856817954	0.999846818	5.70E-01
45.4	0.834164747	0.136956136	0.823989844	0.857903393	0.999852886	5.72E-01
45.5	0.834745638	0.137058061	0.824773041	0.858981957	0.999858714	5.73E-01
45.6	0.835427627	0.13716005	0.82552222	0.86005367	0.999864311	5.74E-01
45.7	0.83590944	0.137262103	0.826209873	0.861118555	0.999869686	5.76E-01
45.8	0.836802757	0.137364219	0.8269613	0.862176635	0.999874848	5.77E-01
45.9	0.837188321	0.1374664	0.827685452	0.863227934	0.999879806	5.78E-01
46	0.837852531	0.137568644	0.828453838	0.864272477	0.999884567	5.80E-01
46.1	0.838718371	0.137670952	0.829176502	0.865310286	0.99988914	5.81E-01
46.2	0.839224833	0.137773324	0.829929549	0.866341388	0.999893532	5.83E-01
46.3	0.839887669	0.13787576	0.8306901	0.867365806	0.999897749	5.84E-01
46.4	0.840355177	0.13797826	0.831450221	0.868383565	0.9999018	5.85E-01
46.5	0.840992315	0.138080824	0.832122105	0.86939469	0.99990569	5.87E-01
46.6	0.841440186	0.138183452	0.83283776	0.870399206	0.999909426	5.88E-01
46.7	0.841990044	0.138286144	0.833524785	0.87139714	0.999913014	5.89E-01
46.8	0.842827196	0.1383889	0.834230093	0.872388515	0.99991646	5.91E-01
46.9	0.843657559	0.138491719	0.834871396	0.873373359	0.99991977	5.92E-01
47	0.844211539	0.138594603	0.835573628	0.874351697	0.999922948	5.93E-01
47.1	0.84481433	0.138697551	0.836252322	0.875323555	0.999926001	5.95E-01
47.2	0.845455023	0.138800564	0.83695439	0.876288959	0.999928932	5.96E-01
47.3	0.845964393	0.13890364	0.837617413	0.877247936	0.999931748	5.97E-01
47.4	0.846747885	0.13900678	0.838329135	0.878200513	0.999934452	5.99E-01
47.5	0.847556105	0.139109985	0.8390476	0.879146716	0.999937048	6.00E-01
47.6	0.848234053	0.139213254	0.839728575	0.880086571	0.999939542	6.01E-01
47.7	0.848903516	0.139316587	0.840392789	0.881020107	0.999941937	6.03E-01
47.8	0.849406421	0.139419984	0.841055217	0.88194735	0.999944238	6.04E-01
47.9	0.850107159	0.139523445	0.841720985	0.882868327	0.999946447	6.05E-01
48	0.850911339	0.139626971	0.842375379	0.883783066	0.999948568	6.07E-01
48.1	0.851320581	0.139730561	0.843054371	0.884691595	0.999950606	6.08E-01
48.2	0.851730227	0.139834216	0.843703079	0.88559394	0.999952563	6.09E-01
48.3	0.852390639	0.139937935	0.844368285	0.88649013	0.999954442	6.11E-01
48.4	0.85327046	0.140041718	0.845103908	0.887380192	0.999956247	6.12E-01
48.5	0.853872524	0.140145565	0.845885387	0.888264155	0.99995798	0.613209762
48.6	0.854583929	0.140249477	0.846508407	0.889142046	0.999959645	0.614525683
48.7	0.8554964	0.140353453	0.847052116	0.890013894	0.999961244	0.61583993
48.8	0.856099676	0.140457494	0.847627993	0.890879726	0.999962779	0.617152488
48.9	0.856641534	0.1405616	0.848267213	0.891739571	0.999964254	0.61846334
49	0.857109689	0.140665769	0.848910367	0.892593458	0.99996567	0.619772468
49.1	0.857582774	0.140770004	0.849499964	0.893441415	0.99996703	0.621079856
49.2	0.858098367	0.140874302	0.850136407	0.89428347	0.999968336	0.622385487
49.3	0.859179577	0.140978666	0.850769279	0.895119652	0.999969591	0.623689345
49.4	0.859629953	0.141083094	0.851317484	0.895949989	0.999970795	0.624991413
49.5	0.860426536	0.141187586	0.851872467	0.896774511	0.999971952	0.626291675
49.6	0.860887984	0.141292144	0.852471254	0.897593245	0.999973064	0.627590115
49.7	0.861470087	0.141396765	0.853058437	0.898406222	0.999974131	0.628886716
49.8	0.86184377	0.141501452	0.853629752	0.899213469	0.999975156	0.630181463
49.9	0.862409711	0.141606203	0.854125887	0.900015016	0.99997614	0.631474339
50	0.863177282	0.141711019	0.854683018	0.900810891	0.999977085	0.632765329
50.1	0.864011362	0.141815899	0.855351827	0.901601123	0.999977993	0.634054417
50.2	0.864853929	0.141920845	0.856040241	0.902385742	0.999978865	0.635341588
50.3	0.865635642	0.142025855	0.85678694	0.903164777	0.999979702	0.636626826
50.4	0.866383171	0.14213093	0.857476808	0.903938256	0.999980506	0.637910115
50.5	0.867191068	0.14223607	0.858032716	0.904706209	0.999981279	0.63919144
50.6	0.867598371	0.142341274	0.858583004	0.905468664	0.99998202	0.640470786
50.7	0.868022482	0.142446544	0.859162551	0.906225651	0.999982733	0.641748138
50.8	0.868719018	0.142551878	0.859800217	0.906977199	0.999983417	0.643023481
50.9	0.869205114	0.142657277	0.86046129	0.907723337	0.999984074	0.6442968
51	0.869665592	0.142762741	0.861162498	0.908464094	0.999984705	0.645568081
51.1	0.870288667	0.14286827	0.86185997	0.9091995	0.999985311	0.646837308
51.2	0.870778158	0.142973864	0.862496413	0.909929583	0.999985893	0.648104467
51.3	0.871301024	0.143079523	0.863101581	0.910654372	0.999986452	0.649369544
51.4	0.871985518	0.143185247	0.863681855	0.911373897	0.999986988	0.650632524
51.5	0.872280004	0.143291036	0.864248871	0.912088187	0.999987504	0.651893393
51.6	0.872822751	0.14339689	0.864708706	0.912797271	0.999987999	0.653152138
51.7	0.873207102	0.143502809	0.86523291	0.913501178	0.999988474	0.654408744
51.8	0.873563168	0.143608793	0.865757311	0.914199937	0.999988931	0.655663196
51.9	0.874137028	0.143714842	0.866268687	0.914893577	0.99998937	0.656915483
52	0.874618114	0.143820957	0.866760657	0.915582127	0.999989791	0.658165589
52.1	0.875102108	0.143927136	0.867261189	0.916265617	0.999990195	0.659413501
52.2	0.875671928	0.144033381	0.867812767	0.916944074	0.999990584	0.660659207
52.3	0.876186228	0.144139691	0.868354029	0.917617529	0.999990957	0.661902692
52.4	0.876688002	0.144246066	0.868889671	0.918286009	0.999991315	0.663143943
52.5	0.876981437	0.144352506	0.869406833	0.918949544	0.999991659	0.664382948
52.6	0.877416863	0.144459012	0.869942872	0.919608163	0.99999199	0.665619693
52.7	0.877838307	0.144565582	0.870501855	0.920261894	0.999992307	0.666854166
52.8	0.878296846	0.144672219	0.871130661	0.920910766	0.999992612	0.668086354
52.9	0.879175859	0.14477892	0.871728853	0.921554808	0.999992904	0.669316244
53	0.879676825	0.144885687	0.87227038	0.922194049	0.999993186	0.670543823
53.1	0.880411424	0.144992519	0.872753456	0.922828517	0.999993456	0.671769081
53.2	0.880813069	0.145099416	0.873310125	0.92345824	0.999993715	0.672992003
53.3	0.881431134	0.145206379	0.873881208	0.924083248	0.999993964	0.674212579
53.4	0.882359768	0.145313407	0.874415594	0.924703568	0.999994203	0.675430795
53.5	0.883012825	0.145420501	0.87502496	0.925319228	0.999994433	0.676646641
53.6	0.883742818	0.14552766	0.875567314	0.925930259	0.999994653	0.677860105
53.7	0.884110844	0.145634884	0.876099386	0.926536686	0.999994865	0.679071174
53.8	0.88448768	0.145742175	0.876654831	0.92713854	0.999995068	0.680279837
53.9	0.884956967	0.14584953	0.877187233	0.927735847	0.999995264	0.681486083
54	0.885288869	0.145956951	0.877791575	0.928328636	0.999995451	0.682689901
54.1	0.885668129	0.146064438	0.878341367	0.928916935	0.999995632	0.683891279
54.2	0.886098545	0.14617199	0.878842957	0.929500771	0.999995805	0.685090207
54.3	0.886404991	0.146279608	0.879381608	0.930080174	0.999995971	0.686286673
54.4	0.886709579	0.146387291	0.879894174	0.930655169	0.999996131	0.687480667
54.5	0.887221454	0.14649504	0.8803955	0.931225786	0.999996284	0.688672177
54.6	0.887549398	0.146602855	0.880958152	0.931792051	0.999996431	0.689861194
54.7	0.887964781	0.146710735	0.881562229	0.932353993	0.999996573	0.691047707
54.8	0.888296442	0.146818681	0.882114402	0.932911638	0.999996708	0.692231706
54.9	0.888734777	0.146926693	0.882636489	0.933465014	0.999996839	0.693413179
55	0.889014555	0.147034771	0.883125384	0.934014149	0.999996964	0.694592119
55.1	0.889348316	0.147142914	0.883608725	0.934559069	0.999997084	0.695768513
55.2	0.889716101	0.147251123	0.884179345	0.935099802	0.9999972	0.696942353
55.3	0.890354531	0.147359398	0.884713004	0.935636374	0.999997311	0.698113629
55.4	0.890741953	0.147467738	0.885212511	0.936168813	0.999997417	0.699282331
55.5	0.891019711	0.147576145	0.88569658	0.936697146	0.99999752	0.70044845
55.6	0.89162832	0.147684617	0.886234073	0.937221398	0.999997618	0.701611977
55.7	0.892002247	0.147793155	0.886770873	0.937741598	0.999997712	0.702772901
55.8	0.892435894	0.147901759	0.887253354	0.938257771	0.999997803	0.703931214
55.9	0.892695226	0.148010429	0.887729719	0.938769944	0.99999789	0.705086908
56	0.893344082	0.148119165	0.888196828	0.939278143	0.999997974	0.706239973
56.1	0.893699905	0.148227967	0.888692235	0.939782395	0.999998054	0.7073904
56.2	0.894114804	0.148336834	0.889162716	0.940282725	0.999998131	0.708538181
56.3	0.894453657	0.148445768	0.889613559	0.940779161	0.999998205	0.709683307
56.4	0.89481433	0.148554768	0.89006946	0.941271727	0.999998276	0.71082577
56.5	0.895400312	0.148663834	0.890527609	0.94176045	0.999998344	0.711965562
56.6	0.895864265	0.148772965	0.890927638	0.942245355	0.99999841	0.713102674
56.7	0.896415254	0.148882163	0.891374249	0.942726469	0.999998473	0.714237099
56.8	0.896988306	0.148991427	0.891725845	0.943203816	0.999998533	0.715368829
56.9	0.897279721	0.149100757	0.892151495	0.943677423	0.999998592	0.716497855
57	0.897640152	0.149210154	0.892701221	0.944147314	0.999998647	0.71762417
57.1	0.898174332	0.149319616	0.893157023	0.944613515	0.999998701	0.718747767
57.2	0.898732756	0.149429144	0.893636727	0.94507605	0.999998752	0.719868639
57.3	0.89915905	0.149538739	0.894055105	0.945534946	0.999998802	0.720986777
57.4	0.899552048	0.1496484	0.894419693	0.945990227	0.999998849	0.722102175
57.5	0.899859141	0.149758127	0.894782992	0.946441918	0.999998895	0.723214825
57.6	0.90028891	0.14986792	0.895206957	0.946890043	0.999998939	0.724324721
57.7	0.900919824	0.14997778	0.895592308	0.947334628	0.999998981	0.725431856
57.8	0.901161054	0.150087706	0.89599918	0.947775696	0.999999021	0.726536223
57.9	0.901594298	0.150197698	0.896382811	0.948213272	0.99999906	0.727637816
58	0.901906805	0.150307756	0.896817322	0.94864738	0.999999097	0.728736628
58.1	0.902228526	0.150417881	0.897222079	0.949078044	0.999999133	0.729832653
58.2	0.902491656	0.150528072	0.897643564	0.94950529	0.999999167	0.730925884
58.3	0.902769656	0.15063833	0.8980388	0.949929139	0.9999992	0.732016316
58.4	0.903104711	0.150748654	0.898391685	0.950349617	0.999999232	0.733103942
58.5	0.90343928	0.150859044	0.898768043	0.950766747	0.999999262	0.734188756
58.6	0.903980007	0.150969501	0.899155112	0.951180552	0.999999292	0.735270754
58.7	0.904307384	0.151080024	0.899550579	0.951591057	0.99999932	0.736349928
58.8	0.904661996	0.151190614	0.899974411	0.951998284	0.999999347	0.737426274
58.9	0.905090552	0.15130127	0.90040036	0.952402256	0.999999373	0.738499787
59	0.905459387	0.151411992	0.900851864	0.952802998	0.999999397	0.73957046
59.1	0.905811332	0.151522782	0.901229015	0.953200531	0.999999421	0.740638289
59.2	0.906023549	0.151633637	0.901573635	0.953594878	0.999999444	0.741703268
59.3	0.906330723	0.15174456	0.901981004	0.953986064	0.999999466	0.742765393
59.4	0.90716739	0.151855548	0.902455617	0.954374109	0.999999487	0.743824659
59.5	0.907634818	0.151966604	0.902933172	0.954759037	0.999999508	0.744881061
59.6	0.908006158	0.152077726	0.903391387	0.955140871	0.999999527	0.745934595
59.7	0.908276481	0.152188915	0.903797764	0.955519631	0.999999546	0.746985256
59.8	0.908645881	0.15230017	0.904224539	0.955895342	0.999999564	0.748033039
59.9	0.908960248	0.152411492	0.904597359	0.956268024	0.999999581	0.749077941
60	0.909136907	0.152522881	0.904923366	0.9566377	0.999999598	0.750119956
60.1	0.909563524	0.152634336	0.905251655	0.957004391	0.999999614	0.751159082
60.2	0.909870698	0.152745858	0.905625037	0.95736812	0.999999629	0.752195314
60.3	0.91036334	0.152857447	0.906027612	0.957728907	0.999999644	0.753228649
60.4	0.910848951	0.152969103	0.906411838	0.958086775	0.999999658	0.754259082
60.5	0.911102464	0.153080825	0.906752789	0.958441745	0.999999671	0.75528661
60.6	0.911368261	0.153192614	0.907169249	0.958793838	0.999999684	0.756311229
60.7	0.911657171	0.15330447	0.907564484	0.959143074	0.999999697	0.757332937
60.8	0.911847326	0.153416393	0.908000417	0.959489476	0.999999709	0.75835173
60.9	0.912325826	0.153528383	0.90839261	0.959833064	0.99999972	0.759367604
61	0.9125854	0.15364044	0.90871584	0.960173859	0.999999732	0.760380557
61.1	0.912843843	0.153752563	0.909037649	0.960511881	0.999999742	0.761390585
61.2	0.913179787	0.153864754	0.909410205	0.960847152	0.999999752	0.762397687
61.3	0.913376973	0.153977011	0.909783654	0.96117969	0.999999762	0.763401858
61.4	0.913703542	0.154089335	0.910103115	0.961509518	0.999999772	0.764403097
61.5	0.913915921	0.154201726	0.91048463	0.961836654	0.999999781	0.765401401
61.6	0.914192628	0.154314185	0.910861087	0.96216112	0.999999789	0.766396767
61.7	0.914526875	0.15442671	0.911251463	0.962482934	0.999999798	0.767389193
61.8	0.914836877	0.154539302	0.911586562	0.962802118	0.999999806	0.768378678
61.9	0.915109947	0.154651962	0.91195925	0.96311869	0.999999813	0.769365218
62	0.915393604	0.154764688	0.912294712	0.96343267	0.999999821	0.770348812
62.1	0.915836384	0.154877481	0.912629084	0.963744077	0.999999828	0.771329457
62.2	0.916085291	0.154990342	0.912915452	0.964052932	0.999999835	0.772307153
62.3	0.916381151	0.15510327	0.913196398	0.964359253	0.999999841	0.773281898
62.4	0.916891087	0.155216264	0.91352214	0.964663059	0.999999848	0.774253689
62.5	0.917102254	0.155329326	0.913826394	0.964964369	0.999999854	0.775222525
62.6	0.917291197	0.155442455	0.91417518	0.965263203	0.999999859	0.776188405
62.7	0.917680235	0.155555652	0.914475036	0.965559579	0.999999865	0.777151328
62.8	0.917886634	0.155668915	0.914768281	0.965853516	0.99999987	0.778111292
62.9	0.918128025	0.155782246	0.915029688	0.966145032	0.999999875	0.779068296
63	0.918489425	0.155895644	0.915311957	0.966434146	0.99999988	0.78002234
63.1	0.918699784	0.156009109	0.915617499	0.966720876	0.999999885	0.780973421
63.2	0.918888323	0.156122641	0.915907967	0.96700524	0.99999989	0.781921541
63.3	0.919638438	0.156236241	0.916295499	0.967287257	0.999999894	0.782866697
63.4	0.920008162	0.156349908	0.916687197	0.967566943	0.999999898	0.783808889
63.5	0.92029683	0.156463642	0.917110468	0.967844319	0.999999902	0.784748117
63.6	0.920503148	0.156577444	0.91750805	0.9681194	0.999999906	0.78568438
63.7	0.920879741	0.156691313	0.91793661	0.968392204	0.99999991	0.786617678
63.8	0.921164287	0.15680525	0.918247509	0.96866275	0.999999913	0.78754801
63.9	0.921408426	0.156919253	0.918548027	0.968931055	0.999999917	0.788475377
64	0.921709458	0.157033325	0.918868943	0.969197135	0.99999992	0.789399779
64.1	0.921984468	0.157147463	0.919190123	0.969461008	0.999999923	0.790321214
64.2	0.922185371	0.157261669	0.919483632	0.969722692	0.999999926	0.791239685
64.3	0.922417711	0.157375943	0.919801605	0.969982202	0.999999929	0.79215519
64.4	0.922850147	0.157490284	0.920083014	0.970239557	0.999999932	0.79306773
64.5	0.923109721	0.157604693	0.920381152	0.970494772	0.999999935	0.793977305
64.6	0.923290179	0.157719169	0.920692116	0.970747865	0.999999937	0.794883916
64.7	0.923522438	0.157833712	0.920972434	0.970998851	0.99999994	0.795787564
64.8	0.923682046	0.157948323	0.921242338	0.971247748	0.999999942	0.796688249
64.9	0.924304798	0.158063002	0.921534955	0.971494571	0.999999945	0.797585971
65	0.924612214	0.158177748	0.92184225	0.971739337	0.999999947	0.798480733
65.1	0.924829038	0.158292562	0.92215252	0.971982062	0.999999949	0.799372534
65.2	0.925027679	0.158407444	0.922479883	0.972222762	0.999999951	0.800261375
65.3	0.925353844	0.158522393	0.922803543	0.972461453	0.999999953	0.801147258
65.4	0.925595235	0.15863741	0.923167735	0.97269815	0.999999955	0.802030184
65.5	0.925796947	0.158752494	0.923428514	0.972932869	0.999999956	0.802910154
65.6	0.926028317	0.158867646	0.92372956	0.973165626	0.999999958	0.80378717
65.7	0.926201097	0.158982866	0.924050609	0.973396437	0.99999996	0.804661232
65.8	0.926399011	0.159098154	0.92438865	0.973625316	0.999999961	0.805532342
65.9	0.926609612	0.159213509	0.924685729	0.973852278	0.999999963	0.806400503
66	0.926786675	0.159328932	0.925005984	0.97407734	0.999999964	0.807265715
66.1	0.926933676	0.159444423	0.925311957	0.974300515	0.999999966	0.80812798
66.2	0.927339362	0.159559982	0.925585695	0.974521819	0.999999967	0.8089873
66.3	0.927529679	0.159675608	0.925842177	0.974741267	0.999999968	0.809843677
66.4	0.92770553	0.159791302	0.926133669	0.974958874	0.99999997	0.810697113
66.5	0.927966074	0.159907064	0.926394515	0.975174653	0.999999971	0.81154761
66.6	0.928297007	0.160022894	0.926637805	0.97538862	0.999999972	0.81239517
66.7	0.928500739	0.160138792	0.926839407	0.975600789	0.999999973	0.813239795
66.8	0.928697845	0.160254758	0.927077936	0.975811175	0.999999974	0.814081488
66.9	0.928884929	0.160370791	0.92730106	0.97601979	0.999999975	0.814920251
67	0.929074357	0.160486893	0.927551194	0.976226651	0.999999976	0.815756086
67.1	0.929357287	0.160603062	0.927772764	0.97643177	0.999999977	0.816588996
67.2	0.929546795	0.1607193	0.928018897	0.976635162	0.999999978	0.817418983
67.3	0.929733071	0.160835605	0.928311282	0.97683684	0.999999979	0.81824605
67.4	0.929960563	0.160951979	0.928643306	0.977036818	0.99999998	0.8190702
67.5	0.930331418	0.16106842	0.928975694	0.97723511	0.999999981	0.819891435
67.6	0.930487227	0.161184929	0.929291155	0.977431729	0.999999981	0.820709759
67.7	0.930694273	0.161301507	0.929573754	0.977626689	0.999999982	0.821525173
67.8	0.931003629	0.161418152	0.929838435	0.977820002	0.999999983	0.822337682
67.9	0.931394606	0.161534866	0.930153995	0.978011684	0.999999983	0.823147289
68	0.931580398	0.161651647	0.930468761	0.978201745	0.999999984	0.823953995
68.1	0.931948344	0.161768497	0.930773015	0.9783902	0.999999985	0.824757805
68.2	0.932332614	0.161885415	0.931050225	0.978577061	0.999999985	0.825558722
68.3	0.932575783	0.162002401	0.931395374	0.978762342	0.999999986	0.82635675
68.4	0.932732158	0.162119455	0.931763004	0.978946055	0.999999987	0.82715189
68.5	0.932862673	0.162236577	0.932047322	0.979128212	0.999999987	0.827944148
68.6	0.933086932	0.162353768	0.932303903	0.979308827	0.999999988	0.828733526
68.7	0.933340849	0.162471027	0.932574072	0.979487911	0.999999988	0.829520028
68.8	0.933579493	0.162588353	0.932853464	0.979665478	0.999999989	0.830303658
68.9	0.933712512	0.162705749	0.933131567	0.979841539	0.999999989	0.831084419
69	0.93393661	0.162823212	0.933445011	0.980016107	0.999999989	0.831862316
69.1	0.934125714	0.162940744	0.93378335	0.980189194	0.99999999	0.832637351
69.2	0.934331224	0.163058343	0.934054378	0.980360811	0.99999999	0.833409529
69.3	0.934484286	0.163176012	0.934363259	0.980530972	0.999999991	0.834178854
69.4	0.935087724	0.163293748	0.934664736	0.980699687	0.999999991	0.83494533
69.5	0.935241593	0.163411553	0.934942178	0.980866968	0.999999991	0.83570896
69.6	0.935426334	0.163529426	0.935208015	0.981032828	0.999999992	0.83646975
69.7	0.935613903	0.163647368	0.935433023	0.981197278	0.999999992	0.837227702
69.8	0.935865315	0.163765377	0.935707027	0.981360328	0.999999992	0.837982822
69.9	0.936026863	0.163883456	0.935932266	0.981521992	0.999999993	0.838735114
70	0.936168772	0.164001602	0.936177276	0.981682279	0.999999993	0.839484581
70.1	0.936771482	0.164119818	0.936456337	0.981841202	0.999999993	0.840231229
70.2	0.93698176	0.164238101	0.936723233	0.981998771	0.999999993	0.840975061
70.3	0.937108719	0.164356453	0.936972375	0.982154998	0.999999994	0.841716083
70.4	0.937447814	0.164474873	0.937211235	0.982309894	0.999999994	0.842454299
70.5	0.937604513	0.164593362	0.937447847	0.982463469	0.999999994	0.843189713
70.6	0.937812285	0.16471192	0.937681484	0.982615734	0.999999994	0.84392233
70.7	0.937969873	0.164830546	0.937931982	0.982766701	0.999999995	0.844652155
70.8	0.938571937	0.16494924	0.938171272	0.982916379	0.999999995	0.845379192
70.9	0.938779386	0.165068003	0.93842415	0.983064779	0.999999995	0.846103447
71	0.938963238	0.165186835	0.938654448	0.983211913	0.999999995	0.846824924
71.1	0.939130523	0.165305735	0.938866827	0.98335779	0.999999995	0.847543628
71.2	0.939531764	0.165424704	0.939116332	0.98350242	0.999999996	0.848259564
71.3	0.93969921	0.165543741	0.939335886	0.983645815	0.999999996	0.848972737
71.4	0.939926459	0.165662847	0.939574382	0.983787984	0.999999996	0.849683152
71.5	0.940286728	0.165782021	0.939790464	0.983928937	0.999999996	0.850390814
71.6	0.94041894	0.165901264	0.94001739	0.984068684	0.999999996	0.851095729
71.7	0.940672615	0.166020576	0.940254696	0.984207236	0.999999996	0.8517979
71.8	0.940922411	0.166139957	0.940455835	0.984344601	0.999999997	0.852497335
71.9	0.941093251	0.166259406	0.940677867	0.984480791	0.999999997	0.853194037
72	0.941266759	0.166378924	0.94090476	0.984615815	0.999999997	0.853888013
72.1	0.941505079	0.166498511	0.941069731	0.984749682	0.999999997	0.854579267
72.2	0.941690062	0.166618166	0.941241247	0.984882402	0.999999997	0.855267805
72.3	0.941894522	0.16673789	0.941434749	0.985013985	0.999999997	0.855953633
72.4	0.942134054	0.166857683	0.941641177	0.98514444	0.999999997	0.856636755
72.5	0.94234417	0.166977545	0.941855639	0.985273776	0.999999997	0.857317178
72.6	0.942504909	0.167097475	0.942054596	0.985402002	0.999999998	0.857994906
72.7	0.943180999	0.167217475	0.942295109	0.985529129	0.999999998	0.858669946
72.8	0.943467	0.167337543	0.94252901	0.985655164	0.999999998	0.859342304
72.9	0.943642608	0.16745768	0.942739274	0.985780118	0.999999998	0.860011984
73	0.943860564	0.167577886	0.943003921	0.985903999	0.999999998	0.860678992
73.1	0.944023242	0.16769816	0.943266915	0.986026816	0.999999998	0.861343335
73.2	0.944181961	0.167818504	0.94356135	0.986148578	0.999999998	0.862005018
73.3	0.944318375	0.167938916	0.943805698	0.986269293	0.999999998	0.862664046
73.4	0.944534875	0.168059398	0.944009184	0.986388971	0.999999998	0.863320426
73.5	0.94464656	0.168179948	0.944167278	0.986507621	0.999999998	0.863974164
73.6	0.944804794	0.168300567	0.944370797	0.98662525	0.999999998	0.864625265
73.7	0.94494541	0.168421256	0.944557819	0.986741867	0.999999998	0.865273736
73.8	0.945098472	0.168542013	0.944775752	0.986857481	0.999999998	0.865919582
73.9	0.945303012	0.168662839	0.94498509	0.9869721	0.999999999	0.866562809
74	0.945409282	0.168783734	0.945179716	0.987085732	0.999999999	0.867203424
74.1	0.94599082	0.168904698	0.945392591	0.987198387	0.999999999	0.867841432
74.2	0.946278194	0.169025731	0.945575116	0.987310071	0.999999999	0.86847684
74.3	0.946399011	0.169146834	0.945810968	0.987420793	0.999999999	0.869109653
74.4	0.946603066	0.169268005	0.946044142	0.987530562	0.999999999	0.869739879
74.5	0.946749986	0.169389245	0.946280688	0.987639384	0.999999999	0.870367522
74.6	0.94688543	0.169510555	0.946504638	0.987747269	0.999999999	0.87099259
74.7	0.94700956	0.169631933	0.946718042	0.987854223	0.999999999	0.871615088
74.8	0.947118417	0.169753381	0.946956341	0.987960255	0.999999999	0.872235024
74.9	0.94744038	0.169874898	0.94719778	0.988065373	0.999999999	0.872852402
75	0.94759433	0.169996484	0.947421763	0.988169584	0.999999999	0.87346723
75.1	0.947853339	0.170118139	0.947596453	0.988272896	0.999999999	0.874079514
75.2	0.947990318	0.170239863	0.94776387	0.988375317	0.999999999	0.87468926
75.3	0.948288684	0.170361656	0.947910393	0.988476853	0.999999999	0.875296474
75.4	0.948456534	0.170483519	0.948086274	0.988577512	0.999999999	0.875901164
75.5	0.948655498	0.170605451	0.948257063	0.988677303	0.999999999	0.876503335
75.6	0.948817126	0.170727452	0.948404545	0.988776231	0.999999999	0.877102994
75.7	0.948943357	0.170849522	0.948567565	0.988874305	0.999999999	0.877700148
75.8	0.94905779	0.170971662	0.948717857	0.988971532	0.999999999	0.878294802
75.9	0.949194204	0.17109387	0.948887688	0.989067918	0.999999999	0.878886964
76	0.949345973	0.171216149	0.949061386	0.989163471	0.999999999	0.879476641
76.1	0.949549947	0.171338496	0.949225564	0.989258198	0.999999999	0.880063838
76.2	0.949689836	0.171460913	0.949422305	0.989352105	0.999999999	0.880648562
76.3	0.949846777	0.171583399	0.949610484	0.989445201	0.999999999	0.881230821
76.4	0.950040407	0.171705954	0.949791291	0.989537491	0.999999999	0.88181062
76.5	0.95024131	0.171828578	0.949974676	0.989628983	0.999999999	0.882387966
76.6	0.950395746	0.171951272	0.950132472	0.989719683	1	0.882962867
76.7	0.950512845	0.172074036	0.950285079	0.989809598	1	0.883535328
76.8	0.950674473	0.172196869	0.950450777	0.989898734	1	0.884105356
76.9	0.950809837	0.172319771	0.950626393	0.989987099	1	0.884672959
77	0.950950776	0.172442742	0.950854244	0.990074698	1	0.885238142
77.1	0.951132769	0.172565783	0.951063912	0.990161539	1	0.885800914
77.2	0.95130062	0.172688894	0.951298045	0.990247627	1	0.88636128
77.3	0.95140883	0.172812074	0.951509796	0.99033297	1	0.886919247
77.4	0.951529243	0.172935323	0.951685544	0.990417572	1	0.887474822
77.5	0.951640362	0.173058642	0.951843506	0.990501442	1	0.888028012
77.6	0.951775644	0.17318203	0.952000377	0.990584584	1	0.888578824
77.7	0.95189937	0.173305488	0.952184489	0.990667006	1	0.889127265
77.8	0.952019864	0.173429015	0.952359279	0.990748713	1	0.889673342
77.9	0.952165168	0.173552612	0.952536416	0.990829711	1	0.890217061
78	0.952254952	0.173676278	0.952699965	0.990910006	1	0.890758429
78.1	0.952350636	0.173800014	0.95285224	0.990989605	1	0.891297454
78.2	0.952526568	0.17392382	0.953047263	0.991068513	1	0.891834142
78.3	0.952665164	0.174047695	0.953210514	0.991146736	1	0.8923685
78.4	0.952924172	0.174171639	0.953388775	0.99122428	1	0.892900535
78.5	0.953065354	0.174295654	0.953543398	0.991301151	1	0.893430255
78.6	0.953197647	0.174419737	0.953733858	0.991377354	1	0.893957665
78.7	0.953344243	0.174543891	0.953913904	0.991452896	1	0.894482774
78.8	0.9535028	0.174668114	0.954080297	0.991527781	1	0.895005588
78.9	0.953679136	0.174792407	0.95424659	0.991602016	1	0.895526113
79	0.953826945	0.174916769	0.954423396	0.991675606	1	0.896044358
79.1	0.953915517	0.175041201	0.95456453	0.991748556	1	0.89656033
79.2	0.95409452	0.175165703	0.954730129	0.991820872	1	0.897074034
79.3	0.95423853	0.175290275	0.954904224	0.99189256	1	0.897585479
79.4	0.954340518	0.175414916	0.955070484	0.991963625	1	0.89809467
79.5	0.95445786	0.175539627	0.955237637	0.992034071	1	0.898601617
79.6	0.954556372	0.175664408	0.955400624	0.992103905	1	0.899106324
79.7	0.954701837	0.175789258	0.955582092	0.992173132	1	0.8996088
79.8	0.954797763	0.175914178	0.955762303	0.992241756	1	0.900109052
79.9	0.954974342	0.176039168	0.955889387	0.992309784	1	0.900607086
80	0.955131929	0.176164228	0.956070425	0.992377219	1	0.90110291
80.1	0.955296547	0.176289358	0.956256224	0.992444068	1	0.901596531
80.2	0.955458175	0.176414557	0.956426815	0.992510335	1	0.902087955
80.3	0.955559596	0.176539826	0.956578297	0.992576025	1	0.902577191
80.4	0.955892065	0.176665165	0.956723563	0.992641143	1	0.903064245
80.5	0.956002699	0.176790574	0.956855342	0.992705694	1	0.903549124
80.6	0.956115111	0.176916053	0.956986161	0.992769683	1	0.904031835
80.7	0.956279083	0.177041601	0.957110666	0.992833115	1	0.904512386
80.8	0.956454934	0.17716722	0.957255734	0.992895994	1	0.904990783
80.9	0.956584802	0.177292908	0.957406522	0.992958326	1	0.905467034
81	0.956697699	0.177418666	0.957562963	0.993020114	1	0.905941146
81.1	0.956817304	0.177544495	0.957749357	0.993081364	1	0.906413125
81.2	0.956988306	0.177670393	0.957952347	0.993142081	1	0.90688298
81.3	0.957091263	0.177796361	0.958136294	0.993202268	1	0.907350717
81.4	0.957205211	0.177922399	0.958296405	0.99326193	1	0.907816343
81.5	0.957329664	0.178048507	0.958430068	0.993321072	1	0.908279866
81.6	0.957478928	0.178174685	0.958547564	0.993379699	1	0.908741292
81.7	0.957577278	0.178300933	0.958662382	0.993437815	1	0.909200629
81.8	0.957764848	0.178427251	0.958813038	0.993495423	1	0.909657884
81.9	0.957876775	0.178553639	0.958975793	0.993552529	1	0.910113064
82	0.958048181	0.178680097	0.959128201	0.993609137	1	0.910566176
82.1	0.958177888	0.178806625	0.959299685	0.993665252	1	0.911017227
82.2	0.958287552	0.178933223	0.959471598	0.993720876	1	0.911466224
82.3	0.958387923	0.179059891	0.959655876	0.993776016	1	0.911913175
82.4	0.958479405	0.179186629	0.959858271	0.993830674	1	0.912358086
82.5	0.958598686	0.179313437	0.960038317	0.993884855	1	0.912800965
82.6	0.958750616	0.179440315	0.960166888	0.993938563	1	0.913241819
82.7	0.958934953	0.179567264	0.960314039	0.993991802	1	0.913680655
82.8	0.959069589	0.179694282	0.960452496	0.994044576	1	0.91411748
82.9	0.959134321	0.179821371	0.960593861	0.99409689	1	0.914552301
83	0.959297727	0.17994853	0.960742864	0.994148747	1	0.914985125
83.1	0.959411109	0.180075759	0.960870014	0.994200151	1	0.915415959
83.2	0.959479154	0.180203058	0.960990452	0.994251105	1	0.915844811
83.3	0.959610396	0.180330427	0.961134727	0.994301615	1	0.916271688
83.4	0.95972499	0.180457866	0.961266042	0.994351684	1	0.916696596
83.5	0.959819866	0.180585376	0.961373885	0.994401315	1	0.917119543
83.6	0.959916034	0.180712955	0.961495547	0.994450512	1	0.917540535
83.7	0.960015112	0.180840605	0.961617704	0.99449928	1	0.917959581
83.8	0.96010926	0.180968326	0.961729283	0.994547621	1	0.918376686
83.9	0.960188054	0.181096116	0.961857127	0.99459554	1	0.918791858
84	0.960269999	0.181223977	0.962020213	0.99464304	1	0.919205105
84.1	0.960333034	0.181351908	0.962150437	0.994690125	1	0.919616432
84.2	0.96044779	0.181479909	0.962278348	0.994736798	1	0.920025847
84.3	0.960542423	0.18160798	0.962404704	0.994783062	1	0.920433358
84.4	0.960600044	0.181736122	0.96254273	0.994828923	1	0.920838971
84.5	0.960696374	0.181864334	0.962693485	0.994874382	1	0.921242693
84.6	0.96078834	0.181992616	0.96284629	0.994919444	1	0.921644531
84.7	0.960908753	0.182120969	0.962951785	0.994964111	1	0.922044492
84.8	0.961000396	0.182249392	0.963067595	0.995008388	1	0.922442584
84.9	0.961106101	0.182377885	0.96318605	0.995052277	1	0.922838813
85	0.961176732	0.182506448	0.963316175	0.995095783	1	0.923233186
85.1	0.961321227	0.182635082	0.963454268	0.995138908	1	0.92362571
85.2	0.961431134	0.182763787	0.963619569	0.995181655	1	0.924016392
85.3	0.961520191	0.182892561	0.963749661	0.995224028	1	0.924405239
85.4	0.961597611	0.183021406	0.96389625	0.995266031	1	0.924792259
85.5	0.961695234	0.183150322	0.964026541	0.995307665	1	0.925177457
85.6	0.961756006	0.183279307	0.964128069	0.995348936	1	0.925560841
85.7	0.961912382	0.183408364	0.9642777	0.995389845	1	0.925942418
85.8	0.96205219	0.18353749	0.96443176	0.995430396	1	0.926322195
85.9	0.962154015	0.183666687	0.964580036	0.995470591	1	0.926700178
86	0.962283479	0.183795955	0.964731385	0.995510435	1	0.927076375
86.1	0.962404862	0.183925293	0.964869346	0.99554993	1	0.927450792
86.2	0.962671709	0.184054701	0.965000793	0.995589079	1	0.927823437
86.3	0.962731027	0.18418418	0.965139184	0.995627885	1	0.928194315
86.4	0.962841904	0.184313729	0.965288781	0.995666351	1	0.928563435
86.5	0.962936941	0.184443349	0.965434048	0.99570448	1	0.928930802
86.6	0.963032382	0.184573039	0.965599349	0.995742275	1	0.929296424
86.7	0.963126288	0.1847028	0.965766337	0.995779739	1	0.929660307
86.8	0.963248559	0.184832632	0.965884494	0.995816875	1	0.930022459
86.9	0.963340203	0.184962533	0.966005594	0.995853685	1	0.930382886
87	0.963425704	0.185092506	0.966104675	0.995890173	1	0.930741594
87.1	0.963558723	0.185222549	0.966200649	0.995926341	1	0.931098591
87.2	0.963635254	0.185352662	0.966325551	0.995962192	1	0.931453884
87.3	0.963710896	0.185482846	0.966449791	0.995997729	1	0.931807478
87.4	0.963877454	0.185613101	0.966559882	0.996032954	1	0.932159382
87.5	0.963987442	0.185743426	0.966708455	0.99606787	1	0.932509601
87.6	0.964079165	0.185873822	0.966826348	0.996102481	1	0.932858142
87.7	0.964143332	0.186004288	0.966947084	0.996136787	1	0.933205012
87.8	0.964210003	0.186134825	0.967073506	0.996170793	1	0.933550218
87.9	0.964332355	0.186265433	0.967232658	0.996204501	1	0.933893766
88	0.964406139	0.186396111	0.967344501	0.996237913	1	0.934235663
88.1	0.964474911	0.18652686	0.967440839	0.996271033	1	0.934575915
88.2	0.964546674	0.186657679	0.96754759	0.996303861	1	0.93491453
88.3	0.964621185	0.186788569	0.967691733	0.996336402	1	0.935251514
88.4	0.964680583	0.18691953	0.967866688	0.996368657	1	0.935586873
88.5	0.964746527	0.187050561	0.968057346	0.99640063	1	0.935920614
88.6	0.964801319	0.187181663	0.968202282	0.996432322	1	0.936252744
88.7	0.964886254	0.187312836	0.96831472	0.996463735	1	0.936583269
88.8	0.964939592	0.18744408	0.968425968	0.996494873	1	0.936912195
88.9	0.965035114	0.187575394	0.968536158	0.996525738	1	0.93723953
89	0.965144455	0.187706779	0.968656729	0.996556333	1	0.93756528
89.1	0.965214682	0.187838234	0.968767712	0.996586658	1	0.937889451
89.2	0.965283455	0.18796976	0.968876216	0.996616718	1	0.93821205
89.3	0.96534754	0.188101357	0.968994737	0.996646513	1	0.938533083
89.4	0.965406535	0.188233025	0.969133028	0.996676047	1	0.938852556
89.5	0.965461165	0.188364764	0.96924259	0.996705322	1	0.939170477
89.6	0.965540282	0.188496573	0.96935959	0.99673434	1	0.939486851
89.7	0.965612368	0.188628453	0.969478408	0.996763103	1	0.939801686
89.8	0.96568405	0.188760404	0.96960579	0.996791614	1	0.940114987
89.9	0.965787007	0.188892425	0.96972679	0.996819874	1	0.94042676
90	0.96584293	0.189024518	0.969872685	0.996847886	1	0.940737013
90.1	0.965903217	0.189156681	0.970032697	0.996875652	1	0.941045751
90.2	0.965968434	0.189288915	0.970143515	0.996903175	1	0.941352981
90.3	0.966039954	0.18942122	0.970237075	0.996930455	1	0.94165871
90.4	0.966117617	0.189553595	0.970336487	0.996957496	1	0.941962942
90.5	0.966267527	0.189686042	0.970423667	0.9969843	1	0.942265686
90.6	0.966439822	0.189818559	0.97049921	0.997010868	1	0.942566947
90.7	0.966532192	0.189951147	0.970600903	0.997037203	1	0.94286673
90.8	0.966608077	0.190083806	0.970705936	0.997063306	1	0.943165044
90.9	0.966688567	0.190216536	0.970809811	0.99708918	1	0.943461893
91	0.96676526	0.190349336	0.970919902	0.997114827	1	0.943757284
91.1	0.9668249	0.190482208	0.970992866	0.997140249	1	0.944051224
91.2	0.966887531	0.19061515	0.9710775	0.997165447	1	0.944343718
91.3	0.966945232	0.190748164	0.97117959	0.997190424	1	0.944634772
91.4	0.9670334	0.190881248	0.971269349	0.997215181	1	0.944924393
91.5	0.967083263	0.191014403	0.97134661	0.997239721	1	0.945212587
91.6	0.96713062	0.191147629	0.97143822	0.997264045	1	0.94549936
91.7	0.96719317	0.191280926	0.971562758	0.997288155	1	0.945784718
91.8	0.967274953	0.191414294	0.971715232	0.997312053	1	0.946068667
91.9	0.96733225	0.191547732	0.971832695	0.997335742	1	0.946351213
92	0.967413549	0.191681242	0.971975119	0.997359222	1	0.946632363
92.1	0.967459936	0.191814823	0.972112947	0.997382496	1	0.946912121
92.2	0.96759829	0.191948474	0.972216459	0.997405565	1	0.947190495
92.3	0.967661971	0.192082197	0.972316764	0.997428431	1	0.947467491
92.4	0.968092144	0.19221599	0.972403381	0.997451097	1	0.947743113
92.5	0.968155017	0.192349855	0.972486429	0.997473563	1	0.948017369
92.6	0.968222739	0.19248379	0.972573509	0.997495831	1	0.948290264
92.7	0.968275996	0.192617797	0.97267993	0.997517904	1	0.948561804
92.8	0.968368043	0.192751874	0.97277597	0.997539783	1	0.948831995
92.9	0.968435119	0.192886022	0.972856704	0.997561469	1	0.949100843
93	0.968544298	0.193020242	0.972919981	0.997582965	1	0.949368354
93.1	0.968595615	0.193154532	0.973015393	0.997604272	1	0.949634533
93.2	0.969070882	0.193288894	0.973094076	0.997625391	1	0.949899387
93.3	0.969126239	0.193423326	0.973173123	0.997646324	1	0.950162921
93.4	0.969190244	0.19355783	0.973238219	0.997667074	1	0.950425141
93.5	0.969252148	0.193692404	0.973335052	0.997687641	1	0.950686054
93.6	0.969293928	0.19382705	0.973431555	0.997708027	1	0.950945663
93.7	0.969375551	0.193961767	0.973528587	0.997728233	1	0.951203977
93.8	0.96943204	0.194096554	0.973601121	0.997748262	1	0.951460999
93.9	0.969482467	0.194231413	0.973670779	0.997768115	1	0.951716737
94	0.969530067	0.194366343	0.973744239	0.997787793	1	0.951971195
94.1	0.969614275	0.194501344	0.97381231	0.997807298	1	0.952224379
94.2	0.969677876	0.194636416	0.973912913	0.997826631	1	0.952476296
94.3	0.969755861	0.194771559	0.974012821	0.997845795	1	0.952726949
94.4	0.969805804	0.194906773	0.974085653	0.997864789	1	0.952976347
94.5	0.969867465	0.195042058	0.974162055	0.997883617	1	0.953224493
94.6	0.969949491	0.195177414	0.97424259	0.997902279	1	0.953471393
94.7	0.970014062	0.195312842	0.974305239	0.997920776	1	0.953717054
94.8	0.970107806	0.19544834	0.974367128	0.997939111	1	0.95396148
94.9	0.970176336	0.19558391	0.974425545	0.997957285	1	0.954204677
95	0.970247856	0.195719551	0.974500195	0.997975298	1	0.954446651
95.1	0.97032164	0.195855263	0.974583507	0.997993154	1	0.954687407
95.2	0.970371825	0.195991046	0.974655281	0.998010851	1	0.954926951
95.3	0.970520361	0.1961269	0.974731518	0.998028394	1	0.955165287
95.4	0.970746236	0.196262825	0.974801804	0.998045781	1	0.955402423
95.5	0.970781794	0.196398822	0.97487285	0.998063016	1	0.955638362
95.6	0.970850244	0.19653489	0.974954972	0.998080099	1	0.955873111
95.7	0.970924916	0.196671028	0.975070716	0.998097032	1	0.956106675
95.8	0.970989082	0.196807238	0.975195452	0.998113815	1	0.956339059
95.9	0.971044763	0.19694352	0.975290864	0.998130451	1	0.956570268
96	0.971096161	0.197079872	0.97536763	0.998146941	1	0.956800308
96.1	0.971594783	0.197216296	0.975430973	0.998163285	1	0.957029185
96.2	0.971652645	0.19735279	0.975498582	0.998179485	1	0.957256903
96.3	0.972157248	0.197489356	0.975576406	0.998195543	1	0.957483468
96.4	0.972227879	0.197625993	0.975644377	0.998211459	1	0.957708885
96.5	0.972348858	0.197762702	0.975722796	0.998227235	1	0.95793316
96.6	0.972415206	0.197899481	0.97579338	0.998242873	1	0.958156297
96.7	0.972494969	0.198036332	0.975865584	0.998258372	1	0.958378302
96.8	0.972584754	0.198173254	0.975932002	0.998273735	1	0.95859918
96.9	0.972627908	0.198310247	0.975997924	0.998288963	1	0.958818936
97	0.972742422	0.198447311	0.976064838	0.998304057	1	0.959037576
97.1	0.972783475	0.198584447	0.976121635	0.998319017	1	0.959255104
97.2	0.97286938	0.198721654	0.976181607	0.998333846	1	0.959471525
97.3	0.972957306	0.198858932	0.976246173	0.998348545	1	0.959686846
97.4	0.973007653	0.198996282	0.976326047	0.998363114	1	0.95990107
97.5	0.973047898	0.199133702	0.976414781	0.998377554	1	0.960114204
97.6	0.973094851	0.199271194	0.976490158	0.998391868	1	0.960326251
97.7	0.973154169	0.199408757	0.976559948	0.998406055	1	0.960537217
97.8	0.973244761	0.199546392	0.976619192	0.998420118	1	0.960747107
97.9	0.973326787	0.199684097	0.976670105	0.998434056	1	0.960955927
98	0.973410268	0.199821874	0.976752623	0.998447872	1	0.96116368
98.1	0.973467808	0.199959722	0.976855375	0.998461566	1	0.961370372
98.2	0.973523408	0.200097642	0.9769613	0.998475139	1	0.961576008
98.3	0.973718897	0.200235633	0.977064911	0.998488593	1	0.961780593
98.4	0.9737589	0.200373695	0.977160917	0.998501929	1	0.961984132
98.5	0.973843512	0.200511828	0.977254015	0.998515146	1	0.96218663
98.6	0.973905415	0.200650033	0.977316697	0.998528248	1	0.962388091
98.7	0.973973299	0.200788309	0.97739386	0.998541234	1	0.96258852
98.8	0.974036738	0.200926656	0.977463055	0.998554105	1	0.962787923
98.9	0.974127815	0.201065075	0.977519225	0.998566863	1	0.962986304
99	0.974170404	0.201203565	0.977587064	0.998579509	1	0.963183667
99.1	0.974355468	0.201342126	0.977649052	0.998592043	1	0.963380018
99.2	0.974485336	0.201480758	0.977716231	0.998604467	1	0.963575362
99.3	0.974625144	0.201619462	0.977787079	0.998616782	1	0.963769703
99.4	0.974677754	0.201758237	0.977873564	0.998628987	1	0.963963045
99.5	0.974719293	0.201897084	0.977957405	0.998641086	1	0.964155395
99.6	0.974960442	0.202036002	0.978022964	0.998653077	1	0.964346755
99.7	0.975003758	0.202174991	0.978098837	0.998664963	1	0.964537132
99.8	0.975078026	0.202314051	0.978190381	0.998676745	1	0.964726529
99.9	0.975126918	0.202453183	0.978282387	0.998688422	1	0.964914951
100	0.975192297	0.202592386	0.978365236	0.998699997	1	0.965102403
100.1	0.975272464	0.202731661	0.978449904	0.998711469	1	0.96528889
100.2	0.975358127	0.202871007	0.978545415	0.99872284	1	0.965474416
100.3	0.975397645	0.203010424	0.978629057	0.998734112	1	0.965658986
100.4	0.975471347	0.203149913	0.978728998	0.998745283	1	0.965842604
100.5	0.975514906	0.203289473	0.978854892	0.998756357	1	0.966025274
100.6	0.975629904	0.203429104	0.978963561	0.998767332	1	0.966207002
100.7	0.975673544	0.203568807	0.979069751	0.998778211	1	0.966387792
100.8	0.975752338	0.203708581	0.979144533	0.998788995	1	0.966567647
100.9	0.975805513	0.203848426	0.979201958	0.998799683	1	0.966746574
101	0.975864911	0.203988343	0.979250822	0.998810276	1	0.966924576
101.1	0.975929239	0.204128331	0.979291949	0.998820777	1	0.967101657
101.2	0.975994052	0.204268391	0.979336514	0.998831185	1	0.967277823
101.3	0.976080846	0.204408522	0.979400419	0.998841501	1	0.967453076
101.4	0.976147679	0.204548724	0.979469482	0.998851726	1	0.967627423
101.5	0.976178631	0.204688998	0.979525552	0.998861861	1	0.967800867
101.6	0.976214997	0.204829343	0.979580829	0.998871907	1	0.967973412
101.7	0.976266557	0.20496976	0.979647842	0.998881864	1	0.968145063
101.8	0.976302842	0.205110248	0.979743618	0.998891733	1	0.968315824
101.9	0.976355129	0.205250807	0.979844154	0.998901515	1	0.968485699
102	0.97642277	0.205391438	0.979945814	0.998911211	1	0.968654694
102.1	0.976526697	0.20553214	0.98003349	0.998920822	1	0.968822811
102.2	0.976618097	0.205672913	0.980097296	0.998930348	1	0.968990055
102.3	0.976667232	0.205813758	0.980154557	0.998939789	1	0.969156431
102.4	0.976716206	0.205954675	0.980208478	0.998949148	1	0.969321942
102.5	0.976765745	0.206095662	0.98028002	0.998958424	1	0.969486593
102.6	0.976797909	0.206236722	0.980349811	0.998967618	1	0.969650389
102.7	0.976859489	0.206377852	0.980407071	0.998976731	1	0.969813332
102.8	0.976993074	0.206519054	0.980468398	0.998985764	1	0.969975427
102.9	0.977034209	0.206660328	0.980524336	0.998994717	1	0.970136679
103	0.977067746	0.206801672	0.980578191	0.999003591	1	0.970297092
103.1	0.977116316	0.206943089	0.980651485	0.999012387	1	0.970456669
103.2	0.97719026	0.207084576	0.980695654	0.999021106	1	0.970615414
103.3	0.977229455	0.207226136	0.980760915	0.999029747	1	0.970773333
103.4	0.977319401	0.207367766	0.980805149	0.999038312	1	0.970930428
103.5	0.977352858	0.207509468	0.980857848	0.999046802	1	0.971086704
103.6	0.977383244	0.207651241	0.980902214	0.999055217	1	0.971242164
103.7	0.977425267	0.207793086	0.980976732	0.999063558	1	0.971396814
103.8	0.977478281	0.207935002	0.981067218	0.999071825	1	0.971550656
103.9	0.977516425	0.20807699	0.981133868	0.999080019	1	0.971703694
104	0.977569116	0.208219049	0.981200715	0.999088141	1	0.971855934
104.1	0.977620595	0.20836118	0.981271299	0.999096191	1	0.972007377
104.2	0.977675548	0.208503382	0.981339965	0.99910417	1	0.97215803
104.3	0.977878391	0.208645655	0.981424335	0.999112079	1	0.972307894
104.4	0.977958801	0.208788	0.981502522	0.999119918	1	0.972456975
104.5	0.977987167	0.208930416	0.98157995	0.999127688	1	0.972605276
104.6	0.978026604	0.209072904	0.981674965	0.999135389	1	0.9727528
104.7	0.978071456	0.209215463	0.981768955	0.999143023	1	0.972899553
104.8	0.978128349	0.209358094	0.981860268	0.999150589	1	0.973045536
104.9	0.978198818	0.209500796	0.98193386	0.999158088	1	0.973190755
105	0.978345981	0.20964357	0.982016081	0.999165522	1	0.973335214
105.1	0.978383882	0.209786415	0.982114336	0.999172889	1	0.973478915
105.2	0.978416774	0.209929331	0.982203664	0.999180192	1	0.973621862
105.3	0.978475687	0.210072319	0.982283902	0.99918743	1	0.97376406
105.4	0.978526681	0.210215378	0.982333757	0.999194604	1	0.973905512
105.5	0.978559249	0.210358509	0.9824052	0.999201716	1	0.974046221
105.6	0.97859715	0.210501711	0.982488082	0.999208764	1	0.974186192
105.7	0.978859877	0.210644985	0.982567526	0.99921575	1	0.974325428
105.8	0.978966228	0.21078833	0.982622141	0.999222675	1	0.974463932
105.9	0.979017787	0.210931746	0.982673748	0.999229538	1	0.974601709
106	0.979099813	0.211075234	0.982731769	0.999236341	1	0.974738762
106.1	0.979149999	0.211218794	0.982787707	0.999243084	1	0.974875094
106.2	0.979184587	0.211362425	0.982834917	0.999249767	1	0.97501071
106.3	0.97931494	0.211506127	0.982902393	0.999256391	1	0.975145612
106.4	0.979354296	0.211649901	0.982958926	0.999262957	1	0.975279804
106.5	0.979704383	0.211793746	0.98302498	0.999269465	1	0.97541329
106.6	0.9797359	0.211937663	0.983102705	0.999275916	1	0.975546073
106.7	0.979813966	0.212081651	0.983156725	0.99928231	1	0.975678157
106.8	0.979856555	0.21222571	0.983222912	0.999288647	1	0.975809545
106.9	0.979951916	0.212369841	0.98328728	0.999294928	1	0.975940241
107	0.980009374	0.212514044	0.98336884	0.999301154	1	0.976070248
107.1	0.980051883	0.212658318	0.983438796	0.999307325	1	0.97619957
107.2	0.980076935	0.212802663	0.983498568	0.999313442	1	0.97632821
107.3	0.9801112	0.21294708	0.983572557	0.999319504	1	0.976456171
107.4	0.980154597	0.213091568	0.983670052	0.999325513	1	0.976583458
107.5	0.980187973	0.213236128	0.983722056	0.999331469	1	0.976710072
107.6	0.980219167	0.213380759	0.983756802	0.999337373	1	0.976836018
107.7	0.980282526	0.213525461	0.98379416	0.999343224	1	0.976961299
107.8	0.980386614	0.213670235	0.983846395	0.999349024	1	0.977085919
107.9	0.980431627	0.213815081	0.98389506	0.999354772	1	0.97720988
108	0.980463468	0.213959997	0.983949742	0.99936047	1	0.977333186
108.1	0.980531352	0.214104986	0.983996357	0.999366118	1	0.97745584
108.2	0.980686272	0.214250045	0.984029715	0.999371715	1	0.977577846
108.3	0.980742923	0.214395177	0.984068626	0.999377264	1	0.977699206
108.4	0.980808059	0.214540379	0.984115969	0.999382763	1	0.977819925
108.5	0.980851941	0.214685653	0.984160666	0.999388214	1	0.977940005
108.6	0.980948433	0.214830999	0.984233829	0.999393616	1	0.978059449
108.7	0.980973242	0.214976416	0.984292544	0.999398971	1	0.978178261
108.8	0.981015993	0.215121904	0.984335026	0.999404279	1	0.978296444
108.9	0.981082907	0.215267464	0.984391195	0.99940954	1	0.978414001
109	0.981124122	0.215413095	0.984419197	0.999414755	1	0.978530935
109.1	0.981171237	0.215558798	0.984453216	0.999419923	1	0.97864725
109.2	0.981220291	0.215704572	0.984495864	0.999425046	1	0.978762948
109.3	0.981265223	0.215850417	0.984536859	0.999430123	1	0.978878033
109.4	0.981293427	0.215996334	0.984586086	0.999435156	1	0.978992507
109.5	0.981321147	0.216142322	0.984632039	0.999440145	1	0.979106374
109.6	0.981384747	0.216288382	0.984667711	0.999445089	1	0.979219638
109.7	0.9814595	0.216434513	0.98472031	0.99944999	1	0.9793323
109.8	0.981522858	0.216580716	0.984778827	0.999454847	1	0.979444364
109.9	0.981590176	0.21672699	0.984832947	0.999459662	1	0.979555833
110	0.981679072	0.216873335	0.98488095	0.999464434	1	0.97966671
110.1	0.981707437	0.217019752	0.984917548	0.999469164	1	0.979776999
110.2	0.981744288	0.21716624	0.984959534	0.999473852	1	0.979886701
110.3	0.981787443	0.2173128	0.985005488	0.999478499	1	0.979995821
110.4	0.981870277	0.217459431	0.985049756	0.999483104	1	0.98010436
110.5	0.981897108	0.217606133	0.985085461	0.99948767	1	0.980212323
110.6	0.981941798	0.217752907	0.985128307	0.999492194	1	0.980319711
110.7	0.981970325	0.217899752	0.985166822	0.999496679	1	0.980426528
110.8	0.982013561	0.218046668	0.985202031	0.999501125	1	0.980532777
110.9	0.982061968	0.218193656	0.98524177	0.999505531	1	0.980638461
111	0.982105608	0.218340716	0.985283062	0.999509898	1	0.980743582
111.1	0.982192725	0.218487846	0.985315428	0.999514226	1	0.980848144
111.2	0.98225075	0.218635049	0.985352852	0.999518517	1	0.980952149
111.3	0.982445996	0.218782322	0.985398839	0.999522769	1	0.9810556
111.4	0.982502243	0.218929667	0.985447371	0.999526984	1	0.981158499
111.5	0.982555903	0.219077083	0.985501458	0.999531162	1	0.981260851
111.6	0.982726744	0.219224571	0.98555928	0.999535303	1	0.981362657
111.7	0.98280683	0.21937213	0.985615483	0.999539407	1	0.981463921
111.8	0.982838025	0.21951976	0.985662362	0.999543475	1	0.981564644
111.9	0.9828634	0.219667462	0.985708647	0.999547508	1	0.981664831
112	0.982895807	0.219815235	0.985748616	0.999551504	1	0.981764483
112.1	0.982927486	0.219963079	0.985794802	0.999555465	1	0.981863604
112.2	0.982975651	0.220110995	0.985833581	0.999559392	1	0.981962196
112.3	0.983023008	0.220258982	0.985871766	0.999563283	1	0.982060261
112.4	0.983056384	0.22040704	0.985902611	0.999567141	1	0.982157803
112.5	0.98309671	0.22055517	0.985927175	0.999570964	1	0.982254825
112.6	0.983127904	0.220703371	0.985969823	0.999574754	1	0.982351328
112.7	0.983184393	0.220851644	0.986006883	0.99957851	1	0.982447316
112.8	0.983374306	0.220999988	0.98604887	0.999582232	1	0.982542791
112.9	0.983403561	0.221148403	0.986078392	0.999585922	1	0.982637756
113	0.983452049	0.221296889	0.986104543	0.99958958	1	0.982732213
113.1	0.983499002	0.221445447	0.986159853	0.999593205	1	0.982826165
113.2	0.983595655	0.221594076	0.98619536	0.999596798	1	0.982919616
113.3	0.98364471	0.221742776	0.986241942	0.99960036	1	0.983012566
113.4	0.983857897	0.221891548	0.986278605	0.99960389	1	0.983105019
113.5	0.983886828	0.222040391	0.986317782	0.999607388	1	0.983196978
113.6	0.983921417	0.222189305	0.986366446	0.999610856	1	0.983288445
113.7	0.983975077	0.222338291	0.986408664	0.999614294	1	0.983379422
113.8	0.984145756	0.222487348	0.986455908	0.999617701	1	0.983469912
113.9	0.984183496	0.222636476	0.986496175	0.999621077	1	0.983559918
114	0.984265765	0.222785675	0.986533169	0.999624424	1	0.983649442
114.1	0.984409937	0.222934946	0.986576511	0.999627742	1	0.983738486
114.2	0.984494468	0.223084288	0.986641475	0.99963103	1	0.983827054
114.3	0.984532936	0.223233701	0.986690371	0.999634289	1	0.983915147
114.4	0.984595405	0.223383186	0.986724853	0.99963752	1	0.984002768
114.5	0.984612861	0.223532742	0.986754871	0.999640721	1	0.984089919
114.6	0.984724546	0.223682369	0.986785485	0.999643895	1	0.984176604
114.7	0.984754366	0.223832067	0.986816826	0.999647041	1	0.984262823
114.8	0.984783055	0.223981837	0.986841258	0.999650158	1	0.98434858
114.9	0.98482621	0.224131677	0.986879608	0.999653249	1	0.984433878
115	0.984892881	0.224281589	0.986901361	0.999656312	1	0.984518717
115.1	0.984917691	0.224431573	0.986944307	0.999659348	1	0.984603102
115.2	0.984939026	0.224581627	0.986973962	0.999662357	1	0.984687033
115.3	0.984977412	0.224731753	0.987007749	0.999665339	1	0.984770515
115.4	0.985004324	0.22488195	0.987062431	0.999668295	1	0.984853548
115.5	0.985039963	0.225032218	0.987120551	0.999671225	1	0.984936135
115.6	0.985094593	0.225182557	0.987156818	0.99967413	1	0.985018279
115.7	0.985225107	0.225332968	0.987192292	0.999677008	1	0.985099982
115.8	0.985259049	0.22548345	0.987231733	0.999679861	1	0.985181246
115.9	0.985285879	0.225634003	0.987291307	0.999682689	1	0.985262073
116	0.985308103	0.225784627	0.987338021	0.999685492	1	0.985342466
116.1	0.985346732	0.225935322	0.987388207	0.999688271	1	0.985422427
116.2	0.985376633	0.226086088	0.987444079	0.999691024	1	0.985501958
116.3	0.98540314	0.226236926	0.987491619	0.999693754	1	0.985581062
116.4	0.985457851	0.226387835	0.987551095	0.999696459	1	0.98565974
116.5	0.985486136	0.226538815	0.987619728	0.99969914	1	0.985737995
116.6	0.985511431	0.226689866	0.987673649	0.999701798	1	0.98581583
116.7	0.985541736	0.226840988	0.987735075	0.999704432	1	0.985893245
116.8	0.985568243	0.226992182	0.987803377	0.999707043	1	0.985970244
116.9	0.985599761	0.227143446	0.987857166	0.999709631	1	0.986046829
117	0.98563144	0.227294782	0.987926461	0.999712196	1	0.986123002
117.1	0.98564833	0.227446189	0.987985903	0.999714739	1	0.986198764
117.2	0.985851254	0.227597667	0.988033708	0.999717259	1	0.986274119
117.3	0.985880024	0.227749216	0.988066967	0.999719756	1	0.986349068
117.4	0.985916067	0.227900836	0.988092324	0.999722232	1	0.986423613
117.5	0.985955585	0.228052527	0.988116392	0.999724686	1	0.986497757
117.6	0.986031469	0.228204289	0.988145485	0.999727118	1	0.986571501
117.7	0.986073896	0.228356123	0.988171173	0.999729528	1	0.986644849
117.8	0.986114546	0.228508027	0.988200431	0.999731918	1	0.9867178
117.9	0.986145578	0.228660003	0.988262551	0.999734286	1	0.986790359
118	0.986200128	0.22881205	0.988297893	0.999736633	1	0.986862527
118.1	0.986495988	0.228964167	0.98833697	0.99973896	1	0.986934305
118.2	0.986530495	0.229116356	0.988388246	0.999741266	1	0.987005697
118.3	0.9865528	0.229268616	0.988421108	0.999743552	1	0.987076703
118.4	0.986627957	0.229420947	0.988446036	0.999745817	1	0.987147327
118.5	0.986675799	0.229573348	0.988468219	0.999748063	1	0.98721757
118.6	0.986718711	0.229725821	0.988490204	0.999750288	1	0.987287433
118.7	0.986744329	0.229878365	0.988522306	0.999752494	1	0.98735692
118.8	0.986769381	0.23003098	0.988545745	0.999754681	1	0.987426032
118.9	0.986807525	0.230183666	0.988568028	0.999756848	1	0.987494771
119	0.986837427	0.230336423	0.988605023	0.999758996	1	0.987563138
119.1	0.986858277	0.230489251	0.988636066	0.999761125	1	0.987631137
119.2	0.986911937	0.23064215	0.988659803	0.999763235	1	0.987698768
119.3	0.986947738	0.23079512	0.988687475	0.999765327	1	0.987766035
119.4	0.98697877	0.230948161	0.988724568	0.9997674	1	0.987832938
119.5	0.98704924	0.231101272	0.988752207	0.999769455	1	0.987899479
119.6	0.987076313	0.231254455	0.988779515	0.999771492	1	0.987965661
119.7	0.987113649	0.231407709	0.988807616	0.999773511	1	0.988031486
119.8	0.987143469	0.231561033	0.988848974	0.999775511	1	0.988096955
119.9	0.987189937	0.231714429	0.988881175	0.999777495	1	0.98816207
120	0.987224606	0.231867895	0.988906433	0.99977946	1	0.988226833


==> earlyODE_300.txt <==
time	sp
0	0.001310378
1	0.001317157
2	0.001323967
3	0.001330808
4	0.001337682
5	0.001344588
6	0.001351527
7	0.001358498
8	0.001365502
9	0.001372538
10	0.001379608
11	0.001386711
12	0.001393847
13	0.001401016
14	0.001408219
15	0.001415456
16	0.001422727
17	0.001430031
18	0.00143737
19	0.001444744
20	0.001452152
21	0.001459594
22	0.001467072
23	0.001474585
24	0.001482133
25	0.001489716
26	0.001497334
27	0.001504989
28	0.001512679
29	0.001520406
30	0.001528168
31	0.001535967
32	0.001543803
33	0.001551675
34	0.001559584
35	0.00156753
36	0.001575513
37	0.001583534
38	0.001591593
39	0.001599689
40	0.001607823
41	0.001615995
42	0.001624205
43	0.001632454
44	0.001640742
45	0.001649068
46	0.001657434
47	0.001665838
48	0.001674282
49	0.001682766
50	0.001691289
51	0.001699852
52	0.001708456
53	0.001717099
54	0.001725783
55	0.001734508
56	0.001743274
57	0.00175208
58	0.001760928
59	0.001769818
60	0.001778749
61	0.001787722
62	0.001796736
63	0.001805794
64	0.001814893
65	0.001824035
66	0.00183322
67	0.001842448
68	0.001851719
69	0.001861034
70	0.001870392
71	0.001879794
72	0.00188924
73	0.00189873
74	0.001908265
75	0.001917845
76	0.001927469
77	0.001937138
78	0.001946853
79	0.001956613
80	0.001966418
81	0.00197627
82	0.001986168
83	0.001996112
84	0.002006103
85	0.00201614
86	0.002026225
87	0.002036356
88	0.002046535
89	0.002056762
90	0.002067037
91	0.002077359
92	0.00208773
93	0.00209815
94	0.002108618
95	0.002119135
96	0.002129702
97	0.002140318
98	0.002150984
99	0.002161699
100	0.002172465
101	0.002183281
102	0.002194148
103	0.002205065
104	0.002216034
105	0.002227054
106	0.002238126
107	0.002249249
108	0.002260425
109	0.002271652
110	0.002282933
111	0.002294266
112	0.002305652
113	0.002317091
114	0.002328584
115	0.002340131
116	0.002351731
117	0.002363386
118	0.002375096
119	0.00238686
120	0.002398679
121	0.002410554
122	0.002422484
123	0.00243447
124	0.002446512
125	0.00245861
126	0.002470765
127	0.002482976
128	0.002495245
129	0.002507571
130	0.002519955
131	0.002532397
132	0.002544897
133	0.002557455
134	0.002570073
135	0.002582749
136	0.002595484
137	0.002608279
138	0.002621134
139	0.002634049
140	0.002647024
141	0.00266006
142	0.002673157
143	0.002686315
144	0.002699535
145	0.002712816
146	0.00272616
147	0.002739566
148	0.002753034
149	0.002766566
150	0.00278016
151	0.002793819
152	0.002807541
153	0.002821327
154	0.002835178
155	0.002849093
156	0.002863074
157	0.00287712
158	0.002891231
159	0.002905409
160	0.002919652
161	0.002933963
162	0.00294834
163	0.002962784
164	0.002977296
165	0.002991875
166	0.003006523
167	0.003021239
168	0.003036024
169	0.003050878
170	0.003065801
171	0.003080794
172	0.003095858
173	0.003110991
174	0.003126195
175	0.00314147
176	0.003156817
177	0.003172235
178	0.003187725
179	0.003203288
180	0.003218923
181	0.003234631
182	0.003250413
183	0.003266268
184	0.003282198
185	0.003298201
186	0.00331428
187	0.003330433
188	0.003346662
189	0.003362967
190	0.003379348
191	0.003395805
192	0.003412339
193	0.003428951
194	0.003445639
195	0.003462406
196	0.003479251
197	0.003496175
198	0.003513178
199	0.00353026
200	0.003547421
201	0.003564663
202	0.003581985
203	0.003599389
204	0.003616873
205	0.003634439
206	0.003652087
207	0.003669817
208	0.00368763
209	0.003705526
210	0.003723506
211	0.003741569
212	0.003759717
213	0.003777949
214	0.003796266
215	0.003814669
216	0.003833158
217	0.003851733
218	0.003870395
219	0.003889143
220	0.003907979
221	0.003926903
222	0.003945915
223	0.003965016
224	0.003984206
225	0.004003485
226	0.004022855
227	0.004042314
228	0.004061864
229	0.004081506
230	0.004101239
231	0.004121064
232	0.004140981
233	0.004160991
234	0.004181095
235	0.004201292
236	0.004221583
237	0.004241969
238	0.00426245
239	0.004283027
240	0.004303699
241	0.004324468
242	0.004345333
243	0.004366296
244	0.004387356
245	0.004408514
246	0.004429771
247	0.004451127
248	0.004472583
249	0.004494138
250	0.004515794
251	0.00453755
252	0.004559408
253	0.004581368
254	0.00460343
255	0.004625595
256	0.004647863
257	0.004670235
258	0.004692711
259	0.004715292
260	0.004737977
261	0.004760769
262	0.004783666
263	0.00480667
264	0.004829781
265	0.004853
266	0.004876327
267	0.004899762
268	0.004923306
269	0.00494696
270	0.004970724
271	0.004994599
272	0.005018585
273	0.005042682
274	0.005066892
275	0.005091214
276	0.005115649
277	0.005140198
278	0.005164861
279	0.005189639
280	0.005214532
281	0.005239541
282	0.005264666
283	0.005289908
284	0.005315268
285	0.005340745
286	0.005366341
287	0.005392056
288	0.005417891
289	0.005443845
290	0.00546992
291	0.005496117
292	0.005522435
293	0.005548876
294	0.005575439
295	0.005602126
296	0.005628937
297	0.005655873
298	0.005682933
299	0.00571012
300	0.005737433
301	0.005764872
302	0.00579244
303	0.005820135
304	0.005847959
305	0.005875912
306	0.005903995
307	0.005932208
308	0.005960553
309	0.005989029
310	0.006017637
311	0.006046379
312	0.006075253
313	0.006104262
314	0.006133406
315	0.006162684
316	0.006192099
317	0.00622165
318	0.006251339
319	0.006281165
320	0.006311129
321	0.006341233
322	0.006371476
323	0.00640186
324	0.006432385
325	0.006463051
326	0.00649386
327	0.006524811
328	0.006555906
329	0.006587146
330	0.00661853
331	0.00665006
332	0.006681736
333	0.006713559
334	0.006745529
335	0.006777648
336	0.006809916
337	0.006842333
338	0.0068749
339	0.006907619
340	0.006940489
341	0.006973512
342	0.007006687
343	0.007040017
344	0.0070735
345	0.007107139
346	0.007140934
347	0.007174885
348	0.007208994
349	0.007243261
350	0.007277686
351	0.007312271
352	0.007347016
353	0.007381922
354	0.007416989
355	0.007452219
356	0.007487612
357	0.007523169
358	0.007558891
359	0.007594778
360	0.007630831
361	0.007667051
362	0.007703438
363	0.007739994
364	0.007776719
365	0.007813614
366	0.00785068
367	0.007887917
368	0.007925327
369	0.007962909
370	0.008000666
371	0.008038597
372	0.008076703
373	0.008114986
374	0.008153445
375	0.008192083
376	0.008230899
377	0.008269894
378	0.00830907
379	0.008348427
380	0.008387965
381	0.008427687
382	0.008467592
383	0.008507681
384	0.008547956
385	0.008588417
386	0.008629064
387	0.008669899
388	0.008710923
389	0.008752137
390	0.008793541
391	0.008835135
392	0.008876922
393	0.008918902
394	0.008961076
395	0.009003444
396	0.009046008
397	0.009088769
398	0.009131726
399	0.009174882
400	0.009218237
401	0.009261792
402	0.009305548
403	0.009349506
404	0.009393666
405	0.00943803
406	0.009482599
407	0.009527374
408	0.009572354
409	0.009617542
410	0.009662939
411	0.009708544
412	0.00975436
413	0.009800387
414	0.009846626
415	0.009893078
416	0.009939744
417	0.009986626
418	0.010033723
419	0.010081037
420	0.010128569
421	0.010176319
422	0.01022429
423	0.010272481
424	0.010320895
425	0.010369531
426	0.010418391
427	0.010467476
428	0.010516787
429	0.010566324
430	0.01061609
431	0.010666085
432	0.010716309
433	0.010766765
434	0.010817452
435	0.010868373
436	0.010919528
437	0.010970917
438	0.011022544
439	0.011074407
440	0.011126509
441	0.01117885
442	0.011231432
443	0.011284256
444	0.011337322
445	0.011390631
446	0.011444186
447	0.011497987
448	0.011552035
449	0.01160633
450	0.011660876
451	0.011715671
452	0.011770718
453	0.011826018
454	0.011881571
455	0.01193738
456	0.011993444
457	0.012049766
458	0.012106345
459	0.012163185
460	0.012220285
461	0.012277647
462	0.012335272
463	0.012393161
464	0.012451315
465	0.012509736
466	0.012568425
467	0.012627382
468	0.01268661
469	0.012746109
470	0.01280588
471	0.012865925
472	0.012926246
473	0.012986842
474	0.013047716
475	0.013108868
476	0.0131703
477	0.013232014
478	0.01329401
479	0.013356289
480	0.013418853
481	0.013481704
482	0.013544842
483	0.013608268
484	0.013671985
485	0.013735993
486	0.013800294
487	0.013864888
488	0.013929777
489	0.013994964
490	0.014060447
491	0.01412623
492	0.014192314
493	0.014258699
494	0.014325387
495	0.01439238
496	0.014459679
497	0.014527285
498	0.014595199
499	0.014663423
500	0.014731958
501	0.014800806
502	0.014869968
503	0.014939446
504	0.01500924
505	0.015079353
506	0.015149785
507	0.015220538
508	0.015291613
509	0.015363012
510	0.015434737
511	0.015506788
512	0.015579168
513	0.015651877
514	0.015724917
515	0.015798289
516	0.015871996
517	0.015946038
518	0.016020416
519	0.016095134
520	0.016170191
521	0.016245589
522	0.01632133
523	0.016397416
524	0.016473847
525	0.016550626
526	0.016627754
527	0.016705232
528	0.016783063
529	0.016861247
530	0.016939785
531	0.017018681
532	0.017097935
533	0.017177548
534	0.017257523
535	0.01733786
536	0.017418563
537	0.017499631
538	0.017581067
539	0.017662872
540	0.017745048
541	0.017827597
542	0.017910519
543	0.017993818
544	0.018077494
545	0.018161549
546	0.018245985
547	0.018330803
548	0.018416005
549	0.018501593
550	0.018587568
551	0.018673932
552	0.018760687
553	0.018847835
554	0.018935376
555	0.019023314
556	0.019111649
557	0.019200383
558	0.019289518
559	0.019379056
560	0.019468999
561	0.019559348
562	0.019650105
563	0.019741272
564	0.01983285
565	0.019924842
566	0.020017248
567	0.020110072
568	0.020203314
569	0.020296977
570	0.020391063
571	0.020485572
572	0.020580507
573	0.020675871
574	0.020771664
575	0.020867888
576	0.020964546
577	0.021061639
578	0.021159169
579	0.021257138
580	0.021355548
581	0.021454401
582	0.021553698
583	0.021653442
584	0.021753635
585	0.021854277
586	0.021955373
587	0.022056922
588	0.022158928
589	0.022261392
590	0.022364316
591	0.022467702
592	0.022571552
593	0.022675868
594	0.022780652
595	0.022885906
596	0.022991633
597	0.023097833
598	0.023204509
599	0.023311664
600	0.023419299
601	0.023527415
602	0.023636017
603	0.023745104
604	0.023854679
605	0.023964746
606	0.024075304
607	0.024186357
608	0.024297907
609	0.024409956
610	0.024522505
611	0.024635558
612	0.024749116
613	0.024863181
614	0.024977755
615	0.025092841
616	0.025208441
617	0.025324556
618	0.02544119
619	0.025558344
620	0.025676021
621	0.025794222
622	0.02591295
623	0.026032207
624	0.026151995
625	0.026272317
626	0.026393175
627	0.02651457
628	0.026636506
629	0.026758985
630	0.026882008
631	0.027005578
632	0.027129698
633	0.02725437
634	0.027379595
635	0.027505377
636	0.027631717
637	0.027758619
638	0.027886083
639	0.028014114
640	0.028142712
641	0.028271881
642	0.028401622
643	0.028531938
644	0.028662832
645	0.028794306
646	0.028926362
647	0.029059003
648	0.029192231
649	0.029326049
650	0.029460459
651	0.029595463
652	0.029731064
653	0.029867264
654	0.030004067
655	0.030141473
656	0.030279487
657	0.03041811
658	0.030557344
659	0.030697193
660	0.030837659
661	0.030978745
662	0.031120452
663	0.031262784
664	0.031405743
665	0.031549332
666	0.031693553
667	0.031838408
668	0.031983901
669	0.032130034
670	0.03227681
671	0.032424231
672	0.0325723
673	0.03272102
674	0.032870392
675	0.033020421
676	0.033171108
677	0.033322456
678	0.033474468
679	0.033627147
680	0.033780495
681	0.033934515
682	0.03408921
683	0.034244582
684	0.034400634
685	0.034557369
686	0.03471479
687	0.034872899
688	0.0350317
689	0.035191194
690	0.035351386
691	0.035512277
692	0.03567387
693	0.035836169
694	0.035999175
695	0.036162893
696	0.036327324
697	0.036492472
698	0.036658339
699	0.036824929
700	0.036992244
701	0.037160287
702	0.037329061
703	0.03749857
704	0.037668814
705	0.037839799
706	0.038011527
707	0.038184
708	0.038357222
709	0.038531195
710	0.038705923
711	0.038881409
712	0.039057655
713	0.039234664
714	0.039412441
715	0.039590987
716	0.039770305
717	0.039950399
718	0.040131272
719	0.040312927
720	0.040495366
721	0.040678594
722	0.040862612
723	0.041047425
724	0.041233035
725	0.041419445
726	0.041606658
727	0.041794678
728	0.041983508
729	0.042173151
730	0.04236361
731	0.042554888
732	0.042746988
733	0.042939914
734	0.043133669
735	0.043328256
736	0.043523678
737	0.043719938
738	0.04391704
739	0.044114987
740	0.044313782
741	0.044513428
742	0.044713929
743	0.044915289
744	0.045117509
745	0.045320594
746	0.045524547
747	0.045729371
748	0.045935069
749	0.046141645
750	0.046349103
751	0.046557445
752	0.046766675
753	0.046976796
754	0.047187812
755	0.047399726
756	0.047612541
757	0.047826261
758	0.048040889
759	0.04825643
760	0.048472885
761	0.048690259
762	0.048908554
763	0.049127776
764	0.049347926
765	0.049569009
766	0.049791027
767	0.050013985
768	0.050237886
769	0.050462734
770	0.050688531
771	0.050915282
772	0.05114299
773	0.051371658
774	0.051601291
775	0.051831891
776	0.052063463
777	0.05229601
778	0.052529535
779	0.052764042
780	0.052999535
781	0.053236017
782	0.053473492
783	0.053711964
784	0.053951436
785	0.054191911
786	0.054433395
787	0.054675889
788	0.054919399
789	0.055163927
790	0.055409477
791	0.055656054
792	0.05590366
793	0.056152299
794	0.056401976
795	0.056652693
796	0.056904456
797	0.057157266
798	0.057411129
799	0.057666048
800	0.057922026
801	0.058179068
802	0.058437177
803	0.058696358
804	0.058956613
805	0.059217947
806	0.059480364
807	0.059743867
808	0.06000846
809	0.060274147
810	0.060540933
811	0.06080882
812	0.061077813
813	0.061347915
814	0.061619131
815	0.061891464
816	0.062164919
817	0.062439499
818	0.062715207
819	0.062992049
820	0.063270028
821	0.063549148
822	0.063829413
823	0.064110826
824	0.064393392
825	0.064677115
826	0.064961999
827	0.065248047
828	0.065535265
829	0.065823654
830	0.066113221
831	0.066403968
832	0.0666959
833	0.066989021
834	0.067283334
835	0.067578845
836	0.067875556
837	0.068173472
838	0.068472597
839	0.068772936
840	0.069074491
841	0.069377267
842	0.069681269
843	0.0699865
844	0.070292965
845	0.070600667
846	0.070909611
847	0.0712198
848	0.07153124
849	0.071843933
850	0.072157885
851	0.072473099
852	0.072789579
853	0.07310733
854	0.073426356
855	0.07374666
856	0.074068248
857	0.074391122
858	0.074715288
859	0.07504075
860	0.075367511
861	0.075695576
862	0.07602495
863	0.076355635
864	0.076687637
865	0.07702096
866	0.077355608
867	0.077691584
868	0.078028894
869	0.078367542
870	0.078707531
871	0.079048867
872	0.079391552
873	0.079735592
874	0.080080991
875	0.080427753
876	0.080775882
877	0.081125382
878	0.081476258
879	0.081828514
880	0.082182154
881	0.082537182
882	0.082893604
883	0.083251422
884	0.083610642
885	0.083971267
886	0.084333302
887	0.084696751
888	0.085061618
889	0.085427908
890	0.085795625
891	0.086164773
892	0.086535357
893	0.08690738
894	0.087280848
895	0.087655764
896	0.088032132
897	0.088409958
898	0.088789245
899	0.089169997
900	0.089552219
901	0.089935916
902	0.090321091
903	0.090707748
904	0.091095893
905	0.091485529
906	0.091876661
907	0.092269292
908	0.092663428
909	0.093059073
910	0.09345623
911	0.093854904
912	0.0942551
913	0.094656822
914	0.095060074
915	0.09546486
916	0.095871185
917	0.096279052
918	0.096688467
919	0.097099433
920	0.097511956
921	0.097926038
922	0.098341685
923	0.0987589
924	0.099177688
925	0.099598054
926	0.100020001
927	0.100443534
928	0.100868657
929	0.101295374
930	0.10172369
931	0.102153608
932	0.102585134
933	0.103018271
934	0.103453024
935	0.103889397
936	0.104327393
937	0.104767018
938	0.105208276
939	0.10565117
940	0.106095705
941	0.106541886
942	0.106989716
943	0.1074392
944	0.107890341
945	0.108343145
946	0.108797615
947	0.109253755
948	0.10971157
949	0.110171064
950	0.110632241
951	0.111095105
952	0.11155966
953	0.112025911
954	0.112493861
955	0.112963515
956	0.113434877
957	0.113907951
958	0.11438274
959	0.11485925
960	0.115337485
961	0.115817447
962	0.116299142
963	0.116782574
964	0.117267746
965	0.117754663
966	0.118243328
967	0.118733746
968	0.119225921
969	0.119719856
970	0.120215557
971	0.120713026
972	0.121212267
973	0.121713285
974	0.122216084
975	0.122720668
976	0.12322704
977	0.123735204
978	0.124245165
979	0.124756926
980	0.125270491
981	0.125785864
982	0.126303049
983	0.12682205
984	0.127342871
985	0.127865514
986	0.128389986
987	0.128916288
988	0.129444424
989	0.1299744
990	0.130506217
991	0.131039881
992	0.131575395
993	0.132112762
994	0.132651986
995	0.133193071
996	0.133736021
997	0.134280839
998	0.134827529
999	0.135376094
1000	0.135926539
1001	0.136478865
1002	0.137033079
1003	0.137589182
1004	0.138147178
1005	0.138707071
1006	0.139268864
1007	0.139832561
1008	0.140398166
1009	0.140965681
1010	0.14153511
1011	0.142106457
1012	0.142679724
1013	0.143254916
1014	0.143832036
1015	0.144411086
1016	0.144992071
1017	0.145574993
1018	0.146159856
1019	0.146746663
1020	0.147335417
1021	0.147926122
1022	0.14851878
1023	0.149113395
1024	0.149709971
1025	0.150308509
1026	0.150909013
1027	0.151511486
1028	0.152115932
1029	0.152722353
1030	0.153330752
1031	0.153941132
1032	0.154553497
1033	0.155167848
1034	0.15578419
1035	0.156402524
1036	0.157022854
1037	0.157645183
1038	0.158269513
1039	0.158895847
1040	0.159524188
1041	0.160154538
1042	0.1607869
1043	0.161421278
1044	0.162057673
1045	0.162696088
1046	0.163336525
1047	0.163978988
1048	0.164623479
1049	0.16527
1050	0.165918553
1051	0.166569142
1052	0.167221769
1053	0.167876435
1054	0.168533143
1055	0.169191897
1056	0.169852696
1057	0.170515546
1058	0.171180446
1059	0.1718474
1060	0.17251641
1061	0.173187477
1062	0.173860604
1063	0.174535794
1064	0.175213047
1065	0.175892366
1066	0.176573753
1067	0.17725721
1068	0.177942739
1069	0.178630342
1070	0.17932002
1071	0.180011775
1072	0.180705609
1073	0.181401524
1074	0.182099521
1075	0.182799602
1076	0.183501769
1077	0.184206023
1078	0.184912366
1079	0.185620799
1080	0.186331324
1081	0.187043942
1082	0.187758654
1083	0.188475463
1084	0.189194368
1085	0.189915372
1086	0.190638476
1087	0.191363681
1088	0.192090988
1089	0.192820398
1090	0.193551912
1091	0.194285531
1092	0.195021257
1093	0.19575909
1094	0.196499031
1095	0.197241082
1096	0.197985242
1097	0.198731513
1098	0.199479895
1099	0.200230389
1100	0.200982996
1101	0.201737717
1102	0.202494551
1103	0.2032535
1104	0.204014564
1105	0.204777743
1106	0.205543038
1107	0.20631045
1108	0.207079978
1109	0.207851622
1110	0.208625384
1111	0.209401263
1112	0.210179259
1113	0.210959372
1114	0.211741603
1115	0.212525952
1116	0.213312418
1117	0.214101001
1118	0.214891701
1119	0.215684518
1120	0.216479451
1121	0.217276502
1122	0.218075668
1123	0.21887695
1124	0.219680347
1125	0.220485858
1126	0.221293484
1127	0.222103224
1128	0.222915076
1129	0.223729041
1130	0.224545118
1131	0.225363305
1132	0.226183602
1133	0.227006008
1134	0.227830522
1135	0.228657144
1136	0.229485871
1137	0.230316703
1138	0.23114964
1139	0.231984679
1140	0.232821819
1141	0.233661059
1142	0.234502398
1143	0.235345835
1144	0.236191367
1145	0.237038994
1146	0.237888713
1147	0.238740524
1148	0.239594424
1149	0.240450412
1150	0.241308486
1151	0.242168644
1152	0.243030884
1153	0.243895204
1154	0.244761603
1155	0.245630078
1156	0.246500627
1157	0.247373248
1158	0.248247939
1159	0.249124697
1160	0.250003521
1161	0.250884407
1162	0.251767353
1163	0.252652357
1164	0.253539416
1165	0.254428527
1166	0.255319689
1167	0.256212897
1168	0.25710815
1169	0.258005444
1170	0.258904777
1171	0.259806145
1172	0.260709546
1173	0.261614976
1174	0.262522433
1175	0.263431913
1176	0.264343412
1177	0.265256928
1178	0.266172457
1179	0.267089996
1180	0.268009541
1181	0.268931088
1182	0.269854635
1183	0.270780177
1184	0.27170771
1185	0.272637231
1186	0.273568736
1187	0.274502221
1188	0.275437682
1189	0.276375115
1190	0.277314516
1191	0.27825588
1192	0.279199204
1193	0.280144483
1194	0.281091713
1195	0.282040889
1196	0.282992007
1197	0.283945063
1198	0.284900051
1199	0.285856968
1200	0.286815808
1201	0.287776566
1202	0.288739239
1203	0.289703821
1204	0.290670306
1205	0.291638691
1206	0.292608969
1207	0.293581136
1208	0.294555187
1209	0.295531116
1210	0.296508917
1211	0.297488587
1212	0.298470118
1213	0.299453506
1214	0.300438745
1215	0.30142583
1216	0.302414754
1217	0.303405512
1218	0.304398098
1219	0.305392506
1220	0.306388731
1221	0.307386766
1222	0.308386605
1223	0.309388242
1224	0.31039167
1225	0.311396885
1226	0.312403878
1227	0.313412645
1228	0.314423178
1229	0.315435471
1230	0.316449517
1231	0.31746531
1232	0.318482844
1233	0.31950211
1234	0.320523103
1235	0.321545816
1236	0.322570241
1237	0.323596372
1238	0.324624202
1239	0.325653723
1240	0.326684929
1241	0.327717812
1242	0.328752365
1243	0.32978858
1244	0.33082645
1245	0.331865968
1246	0.332907126
1247	0.333949916
1248	0.334994332
1249	0.336040364
1250	0.337088005
1251	0.338137249
1252	0.339188085
1253	0.340240508
1254	0.341294508
1255	0.342350077
1256	0.343407208
1257	0.344465892
1258	0.345526122
1259	0.346587887
1260	0.347651182
1261	0.348715996
1262	0.349782321
1263	0.35085015
1264	0.351919472
1265	0.352990281
1266	0.354062566
1267	0.355136319
1268	0.356211532
1269	0.357288196
1270	0.358366301
1271	0.359445838
1272	0.360526799
1273	0.361609174
1274	0.362692955
1275	0.363778132
1276	0.364864695
1277	0.365952636
1278	0.367041946
1279	0.368132613
1280	0.36922463
1281	0.370317987
1282	0.371412674
1283	0.372508681
1284	0.373606
1285	0.374704619
1286	0.375804529
1287	0.376905721
1288	0.378008184
1289	0.379111909
1290	0.380216885
1291	0.381323103
1292	0.382430553
1293	0.383539224
1294	0.384649105
1295	0.385760188
1296	0.386872461
1297	0.387985914
1298	0.389100537
1299	0.39021632
1300	0.391333251
1301	0.392451321
1302	0.393570519
1303	0.394690834
1304	0.395812255
1305	0.396934772
1306	0.398058374
1307	0.39918305
1308	0.40030879
1309	0.401435582
1310	0.402563415
1311	0.40369228
1312	0.404822163
1313	0.405953055
1314	0.407084945
1315	0.408217821
1316	0.409351671
1317	0.410486486
1318	0.411622253
1319	0.412758961
1320	0.4138966
1321	0.415035156
1322	0.41617462
1323	0.417314979
1324	0.418456223
1325	0.419598338
1326	0.420741315
1327	0.421885141
1328	0.423029805
1329	0.424175295
1330	0.425321599
1331	0.426468706
1332	0.427616603
1333	0.42876528
1334	0.429914723
1335	0.431064922
1336	0.432215864
1337	0.433367537
1338	0.434519929
1339	0.435673029
1340	0.436826824
1341	0.437981302
1342	0.439136452
1343	0.44029226
1344	0.441448715
1345	0.442605804
1346	0.443763516
1347	0.444921838
1348	0.446080758
1349	0.447240264
1350	0.448400343
1351	0.449560982
1352	0.45072217
1353	0.451883895
1354	0.453046143
1355	0.454208902
1356	0.45537216
1357	0.456535904
1358	0.457700123
1359	0.458864802
1360	0.46002993
1361	0.461195495
1362	0.462361483
1363	0.463527882
1364	0.464694679
1365	0.465861863
1366	0.467029419
1367	0.468197335
1368	0.4693656
1369	0.470534199
1370	0.471703121
1371	0.472872352
1372	0.47404188
1373	0.475211692
1374	0.476381776
1375	0.477552118
1376	0.478722705
1377	0.479893526
1378	0.481064567
1379	0.482235815
1380	0.483407257
1381	0.484578881
1382	0.485750674
1383	0.486922623
1384	0.488094714
1385	0.489266936
1386	0.490439275
1387	0.491611719
1388	0.492784254
1389	0.493956868
1390	0.495129547
1391	0.49630228
1392	0.497475052
1393	0.498647851
1394	0.499820665
1395	0.500993479
1396	0.502166282
1397	0.503339061
1398	0.504511802
1399	0.505684492
1400	0.50685712
1401	0.508029671
1402	0.509202133
1403	0.510374493
1404	0.511546739
1405	0.512718857
1406	0.513890834
1407	0.515062657
1408	0.516234315
1409	0.517405793
1410	0.51857708
1411	0.519748161
1412	0.520919025
1413	0.522089658
1414	0.523260049
1415	0.524430183
1416	0.525600048
1417	0.526769632
1418	0.527938921
1419	0.529107903
1420	0.530276565
1421	0.531444895
1422	0.532612879
1423	0.533780506
1424	0.534947762
1425	0.536114634
1426	0.537281111
1427	0.538447179
1428	0.539612825
1429	0.540778039
1430	0.541942805
1431	0.543107113
1432	0.544270949
1433	0.545434302
1434	0.546597158
1435	0.547759505
1436	0.548921331
1437	0.550082623
1438	0.551243369
1439	0.552403557
1440	0.553563173
1441	0.554722207
1442	0.555880644
1443	0.557038475
1444	0.558195685
1445	0.559352262
1446	0.560508196
1447	0.561663473
1448	0.562818081
1449	0.563972008
1450	0.565125242
1451	0.566277771
1452	0.567429584
1453	0.568580667
1454	0.569731009
1455	0.570880599
1456	0.572029423
1457	0.573177471
1458	0.574324731
1459	0.57547119
1460	0.576616837
1461	0.577761661
1462	0.578905649
1463	0.58004879
1464	0.581191072
1465	0.582332484
1466	0.583473014
1467	0.58461265
1468	0.585751382
1469	0.586889198
1470	0.588026085
1471	0.589162034
1472	0.590297033
1473	0.591431069
1474	0.592564133
1475	0.593696213
1476	0.594827298
1477	0.595957376
1478	0.597086437
1479	0.598214469
1480	0.599341462
1481	0.600467405
1482	0.601592286
1483	0.602716096
1484	0.603838822
1485	0.604960454
1486	0.606080983
1487	0.607200396
1488	0.608318683
1489	0.609435834
1490	0.610551838
1491	0.611666685
1492	0.612780363
1493	0.613892864
1494	0.615004176
1495	0.616114289
1496	0.617223194
1497	0.618330878
1498	0.619437334
1499	0.620542549
1500	0.621646515
1501	0.622749222
1502	0.623850659
1503	0.624950816
1504	0.626049684
1505	0.627147253
1506	0.628243513
1507	0.629338454
1508	0.630432067
1509	0.631524342
1510	0.63261527
1511	0.633704841
1512	0.634793045
1513	0.635879874
1514	0.636965318
1515	0.638049368
1516	0.639132014
1517	0.640213247
1518	0.641293059
1519	0.64237144
1520	0.643448381
1521	0.644523873
1522	0.645597907
1523	0.646670475
1524	0.647741568
1525	0.648811177
1526	0.649879293
1527	0.650945908
1528	0.652011013
1529	0.6530746
1530	0.65413666
1531	0.655197185
1532	0.656256167
1533	0.657313597
1534	0.658369467
1535	0.659423769
1536	0.660476495
1537	0.661527637
1538	0.662577187
1539	0.663625137
1540	0.664671479
1541	0.665716205
1542	0.666759308
1543	0.66780078
1544	0.668840614
1545	0.669878801
1546	0.670915335
1547	0.671950208
1548	0.672983412
1549	0.67401494
1550	0.675044786
1551	0.676072941
1552	0.677099399
1553	0.678124153
1554	0.679147195
1555	0.680168519
1556	0.681188117
1557	0.682205984
1558	0.683222112
1559	0.684236494
1560	0.685249125
1561	0.686259996
1562	0.687269103
1563	0.688276437
1564	0.689281994
1565	0.690285766
1566	0.691287748
1567	0.692287933
1568	0.693286315
1569	0.694282888
1570	0.695277645
1571	0.696270582
1572	0.697261691
1573	0.698250968
1574	0.699238407
1575	0.700224001
1576	0.701207745
1577	0.702189633
1578	0.703169661
1579	0.704147822
1580	0.705124111
1581	0.706098523
1582	0.707071052
1583	0.708041694
1584	0.709010442
1585	0.709977293
1586	0.710942241
1587	0.711905281
1588	0.712866407
1589	0.713825616
1590	0.714782903
1591	0.715738262
1592	0.716691689
1593	0.71764318
1594	0.71859273
1595	0.719540334
1596	0.720485988
1597	0.721429688
1598	0.722371429
1599	0.723311207
1600	0.724249018
1601	0.725184858
1602	0.726118723
1603	0.727050609
1604	0.727980511
1605	0.728908427
1606	0.729834351
1607	0.730758281
1608	0.731680213
1609	0.732600143
1610	0.733518068
1611	0.734433983
1612	0.735347886
1613	0.736259773
1614	0.737169641
1615	0.738077486
1616	0.738983306
1617	0.739887097
1618	0.740788856
1619	0.74168858
1620	0.742586266
1621	0.743481912
1622	0.744375513
1623	0.745267068
1624	0.746156573
1625	0.747044027
1626	0.747929426
1627	0.748812767
1628	0.749694049
1629	0.750573269
1630	0.751450424
1631	0.752325512
1632	0.753198531
1633	0.754069478
1634	0.754938352
1635	0.75580515
1636	0.75666987
1637	0.75753251
1638	0.758393068
1639	0.759251542
1640	0.760107931
1641	0.760962232
1642	0.761814444
1643	0.762664566
1644	0.763512595
1645	0.764358529
1646	0.765202369
1647	0.766044111
1648	0.766883754
1649	0.767721298
1650	0.768556741
1651	0.769390081
1652	0.770221318
1653	0.77105045
1654	0.771877476
1655	0.772702395
1656	0.773525206
1657	0.774345908
1658	0.775164501
1659	0.775980983
1660	0.776795353
1661	0.777607612
1662	0.778417757
1663	0.779225789
1664	0.780031707
1665	0.780835511
1666	0.781637199
1667	0.782436771
1668	0.783234228
1669	0.784029568
1670	0.784822792
1671	0.785613899
1672	0.786402888
1673	0.787189761
1674	0.787974516
1675	0.788757154
1676	0.789537674
1677	0.790316077
1678	0.791092363
1679	0.791866531
1680	0.792638582
1681	0.793408517
1682	0.794176335
1683	0.794942036
1684	0.795705622
1685	0.796467092
1686	0.797226448
1687	0.797983688
1688	0.798738815
1689	0.799491828
1690	0.800242728
1691	0.800991516
1692	0.801738192
1693	0.802482758
1694	0.803225213
1695	0.803965559
1696	0.804703797
1697	0.805439928
1698	0.806173952
1699	0.806905871
1700	0.807635685
1701	0.808363395
1702	0.809089004
1703	0.809812511
1704	0.810533918
1705	0.811253227
1706	0.811970438
1707	0.812685553
1708	0.813398574
1709	0.8141095
1710	0.814818335
1711	0.81552508
1712	0.816229735
1713	0.816932302
1714	0.817632784
1715	0.818331182
1716	0.819027496
1717	0.81972173
1718	0.820413884
1719	0.821103961
1720	0.821791962
1721	0.822477889
1722	0.823161744
1723	0.823843529
1724	0.824523245
1725	0.825200895
1726	0.825876481
1727	0.826550004
1728	0.827221467
1729	0.827890872
1730	0.828558221
1731	0.829223515
1732	0.829886758
1733	0.830547952
1734	0.831207098
1735	0.831864199
1736	0.832519257
1737	0.833172275
1738	0.833823255
1739	0.8344722
1740	0.835119111
1741	0.835763992
1742	0.836406844
1743	0.83704767
1744	0.837686474
1745	0.838323257
1746	0.838958021
1747	0.839590771
1748	0.840221507
1749	0.840850234
1750	0.841476953
1751	0.842101668
1752	0.842724381
1753	0.843345094
1754	0.843963812
1755	0.844580536
1756	0.84519527
1757	0.845808016
1758	0.846418777
1759	0.847027556
1760	0.847634357
1761	0.848239182
1762	0.848842034
1763	0.849442916
1764	0.850041832
1765	0.850638784
1766	0.851233775
1767	0.851826809
1768	0.852417889
1769	0.853007018
1770	0.853594199
1771	0.854179435
1772	0.85476273
1773	0.855344086
1774	0.855923508
1775	0.856500998
1776	0.85707656
1777	0.857650197
1778	0.858221913
1779	0.85879171
1780	0.859359592
1781	0.859925563
1782	0.860489627
1783	0.861051786
1784	0.861612043
1785	0.862170404
1786	0.86272687
1787	0.863281446
1788	0.863834135
1789	0.864384941
1790	0.864933867
1791	0.865480916
1792	0.866026094
1793	0.866569402
1794	0.867110845
1795	0.867650427
1796	0.86818815
1797	0.86872402
1798	0.869258038
1799	0.869790211
1800	0.87032054
1801	0.870849029
1802	0.871375683
1803	0.871900506
1804	0.8724235
1805	0.872944671
1806	0.873464021
1807	0.873981554
1808	0.874497275
1809	0.875011188
1810	0.875523295
1811	0.876033601
1812	0.87654211
1813	0.877048827
1814	0.877553753
1815	0.878056895
1816	0.878558255
1817	0.879057837
1818	0.879555646
1819	0.880051686
1820	0.88054596
1821	0.881038473
1822	0.881529228
1823	0.88201823
1824	0.882505482
1825	0.882990989
1826	0.883474755
1827	0.883956783
1828	0.884437078
1829	0.884915644
1830	0.885392485
1831	0.885867605
1832	0.886341008
1833	0.886812699
1834	0.88728268
1835	0.887750958
1836	0.888217534
1837	0.888682415
1838	0.889145603
1839	0.889607104
1840	0.890066921
1841	0.890525058
1842	0.89098152
1843	0.89143631
1844	0.891889434
1845	0.892340894
1846	0.892790696
1847	0.893238844
1848	0.893685341
1849	0.894130192
1850	0.894573401
1851	0.895014973
1852	0.895454911
1853	0.89589322
1854	0.896329904
1855	0.896764968
1856	0.897198415
1857	0.89763025
1858	0.898060477
1859	0.8984891
1860	0.898916124
1861	0.899341553
1862	0.899765391
1863	0.900187643
1864	0.900608312
1865	0.901027403
1866	0.90144492
1867	0.901860868
1868	0.90227525
1869	0.902688072
1870	0.903099337
1871	0.903509049
1872	0.903917214
1873	0.904323835
1874	0.904728916
1875	0.905132462
1876	0.905534477
1877	0.905934966
1878	0.906333932
1879	0.906731381
1880	0.907127316
1881	0.907521741
1882	0.907914661
1883	0.908306081
1884	0.908696004
1885	0.909084435
1886	0.909471378
1887	0.909856837
1888	0.910240817
1889	0.910623322
1890	0.911004357
1891	0.911383925
1892	0.911762031
1893	0.912138679
1894	0.912513873
1895	0.912887619
1896	0.913259919
1897	0.913630779
1898	0.914000203
1899	0.914368194
1900	0.914734758
1901	0.915099899
1902	0.91546362
1903	0.915825926
1904	0.916186822
1905	0.916546311
1906	0.916904398
1907	0.917261087
1908	0.917616383
1909	0.91797029
1910	0.918322811
1911	0.918673952
1912	0.919023716
1913	0.919372108
1914	0.919719132
1915	0.920064792
1916	0.920409093
1917	0.920752038
1918	0.921093633
1919	0.92143388
1920	0.921772785
1921	0.922110352
1922	0.922446585
1923	0.922781487
1924	0.923115064
1925	0.923447319
1926	0.923778258
1927	0.924107883
1928	0.924436199
1929	0.92476321
1930	0.925088921
1931	0.925413336
1932	0.925736458
1933	0.926058293
1934	0.926378843
1935	0.926698114
1936	0.92701611
1937	0.927332834
1938	0.927648291
1939	0.927962484
1940	0.928275419
1941	0.928587099
1942	0.928897529
1943	0.929206711
1944	0.929514652
1945	0.929821354
1946	0.930126822
1947	0.930431059
1948	0.930734071
1949	0.93103586
1950	0.931336432
1951	0.93163579
1952	0.931933938
1953	0.93223088
1954	0.932526621
1955	0.932821164
1956	0.933114514
1957	0.933406674
1958	0.933697648
1959	0.933987441
1960	0.934276057
1961	0.934563499
1962	0.934849772
1963	0.935134879
1964	0.935418825
1965	0.935701613
1966	0.935983247
1967	0.936263732
1968	0.936543072
1969	0.93682127
1970	0.93709833
1971	0.937374256
1972	0.937649052
1973	0.937922722
1974	0.938195271
1975	0.938466701
1976	0.938737017
1977	0.939006223
1978	0.939274322
1979	0.939541319
1980	0.939807217
1981	0.94007202
1982	0.940335732
1983	0.940598357
1984	0.940859899
1985	0.941120361
1986	0.941379748
1987	0.941638062
1988	0.941895309
1989	0.942151492
1990	0.942406614
1991	0.942660679
1992	0.942913691
1993	0.943165655
1994	0.943416573
1995	0.943666449
1996	0.943915287
1997	0.944163092
1998	0.944409866
1999	0.944655613
2000	0.944900337
2001	0.945144042
2002	0.945386731
2003	0.945628408
2004	0.945869077
2005	0.946108742
2006	0.946347405
2007	0.946585072
2008	0.946821744
2009	0.947057427
2010	0.947292123
2011	0.947525837
2012	0.947758571
2013	0.94799033
2014	0.948221116
2015	0.948450935
2016	0.948679788
2017	0.94890768
2018	0.949134615
2019	0.949360595
2020	0.949585625
2021	0.949809707
2022	0.950032846
2023	0.950255045
2024	0.950476307
2025	0.950696636
2026	0.950916036
2027	0.951134509
2028	0.95135206
2029	0.951568691
2030	0.951784407
2031	0.95199921
2032	0.952213104
2033	0.952426093
2034	0.95263818
2035	0.952849368
2036	0.953059661
2037	0.953269062
2038	0.953477574
2039	0.953685201
2040	0.953891946
2041	0.954097813
2042	0.954302805
2043	0.954506925
2044	0.954710176
2045	0.954912562
2046	0.955114087
2047	0.955314752
2048	0.955514563
2049	0.955713521
2050	0.955911631
2051	0.956108895
2052	0.956305316
2053	0.956500899
2054	0.956695646
2055	0.95688956
2056	0.957082645
2057	0.957274904
2058	0.95746634
2059	0.957656956
2060	0.957846755
2061	0.958035741
2062	0.958223916
2063	0.958411285
2064	0.958597849
2065	0.958783612
2066	0.958968578
2067	0.959152748
2068	0.959336127
2069	0.959518718
2070	0.959700523
2071	0.959881546
2072	0.96006179
2073	0.960241257
2074	0.960419951
2075	0.960597875
2076	0.960775032
2077	0.960951424
2078	0.961127056
2079	0.961301929
2080	0.961476047
2081	0.961649413
2082	0.96182203
2083	0.9619939
2084	0.962165027
2085	0.962335414
2086	0.962505064
2087	0.962673979
2088	0.962842162
2089	0.963009617
2090	0.963176345
2091	0.963342351
2092	0.963507637
2093	0.963672206
2094	0.96383606
2095	0.963999203
2096	0.964161638
2097	0.964323366
2098	0.964484392
2099	0.964644718
2100	0.964804346
2101	0.96496328
2102	0.965121521
2103	0.965279074
2104	0.965435941
2105	0.965592124
2106	0.965747627
2107	0.965902451
2108	0.966056601
2109	0.966210077
2110	0.966362885
2111	0.966515024
2112	0.9666665
2113	0.966817314
2114	0.966967469
2115	0.967116967
2116	0.967265812
2117	0.967414006
2118	0.967561551
2119	0.96770845
2120	0.967854707
2121	0.968000323
2122	0.968145301
2123	0.968289643
2124	0.968433353
2125	0.968576433
2126	0.968718885
2127	0.968860712
2128	0.969001917
2129	0.969142502
2130	0.969282469
2131	0.969421822
2132	0.969560562
2133	0.969698692
2134	0.969836215
2135	0.969973133
2136	0.970109449
2137	0.970245165
2138	0.970380284
2139	0.970514807
2140	0.970648739
2141	0.97078208
2142	0.970914833
2143	0.971047002
2144	0.971178587
2145	0.971309592
2146	0.97144002
2147	0.971569871
2148	0.97169915
2149	0.971827857
2150	0.971955997
2151	0.97208357
2152	0.972210579
2153	0.972337027
2154	0.972462916
2155	0.972588248
2156	0.972713026
2157	0.972837252
2158	0.972960927
2159	0.973084056
2160	0.973206639
2161	0.973328679
2162	0.973450178
2163	0.973571139
2164	0.973691563
2165	0.973811454
2166	0.973930813
2167	0.974049642
2168	0.974167944
2169	0.974285722
2170	0.974402976
2171	0.974519709
2172	0.974635924
2173	0.974751623
2174	0.974866807
2175	0.97498148
2176	0.975095643
2177	0.975209298
2178	0.975322447
2179	0.975435093
2180	0.975547238
2181	0.975658883
2182	0.975770032
2183	0.975880685
2184	0.975990846
2185	0.976100515
2186	0.976209696
2187	0.976318391
2188	0.9764266
2189	0.976534327
2190	0.976641574
2191	0.976748342
2192	0.976854634
2193	0.976960451
2194	0.977065796
2195	0.97717067
2196	0.977275076
2197	0.977379016
2198	0.977482491
2199	0.977585503
2200	0.977688055
2201	0.977790149
2202	0.977891786
2203	0.977992968
2204	0.978093698
2205	0.978193977
2206	0.978293807
2207	0.97839319
2208	0.978492128
2209	0.978590623
2210	0.978688676
2211	0.97878629
2212	0.978883467
2213	0.978980209
2214	0.979076516
2215	0.979172392
2216	0.979267837
2217	0.979362855
2218	0.979457446
2219	0.979551612
2220	0.979645356
2221	0.979738679
2222	0.979831583
2223	0.97992407
2224	0.980016141
2225	0.980107799
2226	0.980199045
2227	0.98028988
2228	0.980380307
2229	0.980470328
2230	0.980559943
2231	0.980649156
2232	0.980737967
2233	0.980826379
2234	0.980914393
2235	0.98100201
2236	0.981089233
2237	0.981176063
2238	0.981262503
2239	0.981348552
2240	0.981434215
2241	0.981519491
2242	0.981604382
2243	0.981688891
2244	0.981773019
2245	0.981856768
2246	0.981940139
2247	0.982023134
2248	0.982105754
2249	0.982188002
2250	0.982269878
2251	0.982351385
2252	0.982432524
2253	0.982513296
2254	0.982593703
2255	0.982673748
2256	0.982753431
2257	0.982832753
2258	0.982911717
2259	0.982990325
2260	0.983068576
2261	0.983146475
2262	0.98322402
2263	0.983301215
2264	0.983378061
2265	0.983454559
2266	0.983530711
2267	0.983606519
2268	0.983681983
2269	0.983757105
2270	0.983831888
2271	0.983906331
2272	0.983980438
2273	0.984054209
2274	0.984127645
2275	0.984200749
2276	0.984273521
2277	0.984345964
2278	0.984418078
2279	0.984489865
2280	0.984561327
2281	0.984632465
2282	0.98470328
2283	0.984773773
2284	0.984843947
2285	0.984913802
2286	0.98498334
2287	0.985052563
2288	0.985121471
2289	0.985190066
2290	0.98525835
2291	0.985326324
2292	0.985393989
2293	0.985461346
2294	0.985528398
2295	0.985595145
2296	0.985661588
2297	0.985727729
2298	0.98579357
2299	0.985859111
2300	0.985924354
2301	0.985989301
2302	0.986053952
2303	0.986118309
2304	0.986182373
2305	0.986246145
2306	0.986309627
2307	0.986372821
2308	0.986435726
2309	0.986498345
2310	0.98656068
2311	0.98662273
2312	0.986684497
2313	0.986745983
2314	0.98680719
2315	0.986868117
2316	0.986928766
2317	0.986989139
2318	0.987049237
2319	0.987109061
2320	0.987168612
2321	0.987227892
2322	0.987286901
2323	0.987345642
2324	0.987404114
2325	0.987462319
2326	0.987520259
2327	0.987577935
2328	0.987635347
2329	0.987692497
2330	0.987749387
2331	0.987806016
2332	0.987862388
2333	0.987918501
2334	0.987974359
2335	0.988029961
2336	0.988085309
2337	0.988140405
2338	0.988195249
2339	0.988249842
2340	0.988304185
2341	0.988358281
2342	0.988412129
2343	0.988465731
2344	0.988519087
2345	0.9885722
2346	0.98862507
2347	0.988677698
2348	0.988730086
2349	0.988782234
2350	0.988834143
2351	0.988885814
2352	0.98893725
2353	0.98898845
2354	0.989039415
2355	0.989090147
2356	0.989140647
2357	0.989190916
2358	0.989240955
2359	0.989290764
2360	0.989340346
2361	0.9893897
2362	0.989438828
2363	0.989487731
2364	0.989536411
2365	0.989584867
2366	0.989633101
2367	0.989681114
2368	0.989728907
2369	0.98977648
2370	0.989823836
2371	0.989870975
2372	0.989917897
2373	0.989964605
2374	0.990011098
2375	0.990057378
2376	0.990103445
2377	0.990149302
2378	0.990194948
2379	0.990240384
2380	0.990285612
2381	0.990330633
2382	0.990375447
2383	0.990420055
2384	0.990464458
2385	0.990508658
2386	0.990552654
2387	0.990596449
2388	0.990640043
2389	0.990683436
2390	0.99072663
2391	0.990769626
2392	0.990812424
2393	0.990855025
2394	0.990897431
2395	0.990939642
2396	0.990981659
2397	0.991023483
2398	0.991065115
2399	0.991106555
2400	0.991147805
2401	0.991188865
2402	0.991229737
2403	0.991270421
2404	0.991310917
2405	0.991351227
2406	0.991391352
2407	0.991431293
2408	0.991471049
2409	0.991510623
2410	0.991550015
2411	0.991589225
2412	0.991628255
2413	0.991667106
2414	0.991705777
2415	0.991744271
2416	0.991782588
2417	0.991820728
2418	0.991858692
2419	0.991896482
2420	0.991934098
2421	0.991971541
2422	0.992008811
2423	0.99204591
2424	0.992082837
2425	0.992119595
2426	0.992156183
2427	0.992192603
2428	0.992228855
2429	0.99226494
2430	0.992300859
2431	0.992336612
2432	0.992372201
2433	0.992407625
2434	0.992442886
2435	0.992477985
2436	0.992512922
2437	0.992547698
2438	0.992582314
2439	0.99261677
2440	0.992651067
2441	0.992685206
2442	0.992719187
2443	0.992753012
2444	0.992786681
2445	0.992820194
2446	0.992853553
2447	0.992886758
2448	0.99291981
2449	0.992952709
2450	0.992985457
2451	0.993018054
2452	0.9930505
2453	0.993082796
2454	0.993114943
2455	0.993146942
2456	0.993178793
2457	0.993210498
2458	0.993242055
2459	0.993273468
2460	0.993304735
2461	0.993335858
2462	0.993366837
2463	0.993397673
2464	0.993428366
2465	0.993458918
2466	0.993489329
2467	0.993519599
2468	0.99354973
2469	0.993579721
2470	0.993609574
2471	0.993639288
2472	0.993668866
2473	0.993698307
2474	0.993727611
2475	0.993756781
2476	0.993785815
2477	0.993814716
2478	0.993843483
2479	0.993872117
2480	0.993900618
2481	0.993928988
2482	0.993957226
2483	0.993985334
2484	0.994013313
2485	0.994041161
2486	0.994068881
2487	0.994096473
2488	0.994123937
2489	0.994151274
2490	0.994178485
2491	0.99420557
2492	0.994232529
2493	0.994259364
2494	0.994286075
2495	0.994312662
2496	0.994339126
2497	0.994365468
2498	0.994391688
2499	0.994417786
2500	0.994443764
2501	0.994469621
2502	0.994495359
2503	0.994520978
2504	0.994546478
2505	0.99457186
2506	0.994597125
2507	0.994622272
2508	0.994647304
2509	0.994672219
2510	0.994697019
2511	0.994721704
2512	0.994746275
2513	0.994770732
2514	0.994795076
2515	0.994819307
2516	0.994843426
2517	0.994867433
2518	0.994891329
2519	0.994915114
2520	0.994938789
2521	0.994962355
2522	0.994985811
2523	0.995009159
2524	0.995032398
2525	0.99505553
2526	0.995078554
2527	0.995101472
2528	0.995124284
2529	0.99514699
2530	0.995169591
2531	0.995192086
2532	0.995214478
2533	0.995236766
2534	0.995258951
2535	0.995281033
2536	0.995303012
2537	0.99532489
2538	0.995346666
2539	0.995368341
2540	0.995389915
2541	0.99541139
2542	0.995432765
2543	0.995454041
2544	0.995475218
2545	0.995496297
2546	0.995517279
2547	0.995538163
2548	0.99555895
2549	0.995579641
2550	0.995600235
2551	0.995620735
2552	0.995641139
2553	0.995661448
2554	0.995681664
2555	0.995701785
2556	0.995721813
2557	0.995741748
2558	0.995761591
2559	0.995781342
2560	0.995801001
2561	0.995820568
2562	0.995840045
2563	0.995859432
2564	0.995878728
2565	0.995897936
2566	0.995917053
2567	0.995936083
2568	0.995955023
2569	0.995973876
2570	0.995992642
2571	0.99601132
2572	0.996029911
2573	0.996048417
2574	0.996066836
2575	0.99608517
2576	0.996103419
2577	0.996121582
2578	0.996139662
2579	0.996157658
2580	0.99617557
2581	0.996193399
2582	0.996211145
2583	0.996228808
2584	0.99624639
2585	0.99626389
2586	0.996281309
2587	0.996298647
2588	0.996315904
2589	0.996333081
2590	0.996350178
2591	0.996367196
2592	0.996384135
2593	0.996400995
2594	0.996417777
2595	0.996434481
2596	0.996451107
2597	0.996467656
2598	0.996484128
2599	0.996500523
2600	0.996516843
2601	0.996533086
2602	0.996549254
2603	0.996565347
2604	0.996581365
2605	0.996597309
2606	0.996613178
2607	0.996628974
2608	0.996644696
2609	0.996660345
2610	0.996675922
2611	0.996691426
2612	0.996706858
2613	0.996722218
2614	0.996737507
2615	0.996752725
2616	0.996767872
2617	0.996782948
2618	0.996797955
2619	0.996812892
2620	0.996827759
2621	0.996842557
2622	0.996857286
2623	0.996871947
2624	0.99688654
2625	0.996901065
2626	0.996915522
2627	0.996929912
2628	0.996944235
2629	0.996958491
2630	0.996972681
2631	0.996986806
2632	0.997000864
2633	0.997014857
2634	0.997028785
2635	0.997042648
2636	0.997056447
2637	0.997070181
2638	0.997083852
2639	0.997097459
2640	0.997111002
2641	0.997124483
2642	0.997137901
2643	0.997151256
2644	0.99716455
2645	0.997177781
2646	0.997190951
2647	0.99720406
2648	0.997217108
2649	0.997230094
2650	0.997243021
2651	0.997255887
2652	0.997268694
2653	0.99728144
2654	0.997294128
2655	0.997306756
2656	0.997319326
2657	0.997331837
2658	0.99734429
2659	0.997356685
2660	0.997369022
2661	0.997381302
2662	0.997393525
2663	0.997405691
2664	0.9974178
2665	0.997429853
2666	0.997441849
2667	0.99745379
2668	0.997465675
2669	0.997477505
2670	0.99748928
2671	0.997501
2672	0.997512665
2673	0.997524276
2674	0.997535833
2675	0.997547336
2676	0.997558786
2677	0.997570182
2678	0.997581525
2679	0.997592816
2680	0.997604054
2681	0.997615239
2682	0.997626372
2683	0.997637454
2684	0.997648484
2685	0.997659462
2686	0.99767039
2687	0.997681266
2688	0.997692092
2689	0.997702868
2690	0.997713593
2691	0.997724268
2692	0.997734894
2693	0.99774547
2694	0.997755996
2695	0.997766474
2696	0.997776903
2697	0.997787283
2698	0.997797615
2699	0.997807899
2700	0.997818135
2701	0.997828323
2702	0.997838464
2703	0.997848557
2704	0.997858604
2705	0.997868603
2706	0.997878557
2707	0.997888463
2708	0.997898324
2709	0.997908138
2710	0.997917907
2711	0.99792763
2712	0.997937308
2713	0.997946941
2714	0.997956529
2715	0.997966072
2716	0.997975571
2717	0.997985026
2718	0.997994436
2719	0.998003803
2720	0.998013126
2721	0.998022405
2722	0.998031642
2723	0.998040835
2724	0.998049985
2725	0.998059093
2726	0.998068158
2727	0.998077181
2728	0.998086162
2729	0.998095101
2730	0.998103998
2731	0.998112854
2732	0.998121669
2733	0.998130442
2734	0.998139175
2735	0.998147867
2736	0.998156518
2737	0.998165129
2738	0.9981737
2739	0.998182231
2740	0.998190722
2741	0.998199174
2742	0.998207586
2743	0.998215959
2744	0.998224293
2745	0.998232588
2746	0.998240844
2747	0.998249062
2748	0.998257241
2749	0.998265383
2750	0.998273486
2751	0.998281552
2752	0.99828958
2753	0.99829757
2754	0.998305524
2755	0.99831344
2756	0.998321319
2757	0.998329162
2758	0.998336968
2759	0.998344737
2760	0.99835247
2761	0.998360168
2762	0.998367829
2763	0.998375455
2764	0.998383045
2765	0.998390599
2766	0.998398119
2767	0.998405603
2768	0.998413052
2769	0.998420467
2770	0.998427847
2771	0.998435193
2772	0.998442504
2773	0.998449781
2774	0.998457024
2775	0.998464234
2776	0.99847141
2777	0.998478552
2778	0.998485661
2779	0.998492737
2780	0.99849978
2781	0.99850679
2782	0.998513767
2783	0.998520712
2784	0.998527625
2785	0.998534505
2786	0.998541353
2787	0.998548169
2788	0.998554953
2789	0.998561706
2790	0.998568427
2791	0.998575116
2792	0.998581775
2793	0.998588402
2794	0.998594999
2795	0.998601565
2796	0.9986081
2797	0.998614604
2798	0.998621079
2799	0.998627523
2800	0.998633937
2801	0.998640321
2802	0.998646675
2803	0.998652999
2804	0.998659294
2805	0.99866556
2806	0.998671796
2807	0.998678004
2808	0.998684182
2809	0.998690332
2810	0.998696452
2811	0.998702545
2812	0.998708608
2813	0.998714644
2814	0.998720651
2815	0.998726631
2816	0.998732582
2817	0.998738506
2818	0.998744402
2819	0.99875027
2820	0.998756111
2821	0.998761925
2822	0.998767711
2823	0.998773471
2824	0.998779204
2825	0.99878491
2826	0.998790589
2827	0.998796242
2828	0.998801868
2829	0.998807468
2830	0.998813042
2831	0.99881859
2832	0.998824113
2833	0.998829609
2834	0.998835079
2835	0.998840525
2836	0.998845944
2837	0.998851339
2838	0.998856708
2839	0.998862052
2840	0.998867371
2841	0.998872665
2842	0.998877935
2843	0.99888318
2844	0.998888401
2845	0.998893597
2846	0.998898769
2847	0.998903916
2848	0.99890904
2849	0.99891414
2850	0.998919216
2851	0.998924268
2852	0.998929297
2853	0.998934302
2854	0.998939284
2855	0.998944242
2856	0.998949178
2857	0.99895409
2858	0.998958979
2859	0.998963846
2860	0.99896869
2861	0.998973511
2862	0.99897831
2863	0.998983086
2864	0.99898784
2865	0.998992572
2866	0.998997282
2867	0.999001969
2868	0.999006635
2869	0.999011279
2870	0.999015901
2871	0.999020502
2872	0.999025081
2873	0.999029639
2874	0.999034176
2875	0.999038691
2876	0.999043185
2877	0.999047659
2878	0.999052111
2879	0.999056543
2880	0.999060954
2881	0.999065344
2882	0.999069714
2883	0.999074063
2884	0.999078392
2885	0.999082701
2886	0.99908699
2887	0.999091259
2888	0.999095507
2889	0.999099736
2890	0.999103945
2891	0.999108135
2892	0.999112305
2893	0.999116455
2894	0.999120586
2895	0.999124698
2896	0.999128791
2897	0.999132864
2898	0.999136918
2899	0.999140954
2900	0.99914497
2901	0.999148968
2902	0.999152947
2903	0.999156908
2904	0.99916085
2905	0.999164774
2906	0.999168679
2907	0.999172566
2908	0.999176435
2909	0.999180286
2910	0.999184119
2911	0.999187934
2912	0.999191731
2913	0.99919551
2914	0.999199272
2915	0.999203016
2916	0.999206743
2917	0.999210452
2918	0.999214144
2919	0.999217818
2920	0.999221476
2921	0.999225116
2922	0.99922874
2923	0.999232346
2924	0.999235936
2925	0.999239509
2926	0.999243065
2927	0.999246604
2928	0.999250127
2929	0.999253634
2930	0.999257124
2931	0.999260598
2932	0.999264055
2933	0.999267497
2934	0.999270922
2935	0.999274332
2936	0.999277725
2937	0.999281103
2938	0.999284464
2939	0.99928781
2940	0.999291141
2941	0.999294456
2942	0.999297755
2943	0.999301039
2944	0.999304308
2945	0.999307561
2946	0.999310799
2947	0.999314022
2948	0.99931723
2949	0.999320423
2950	0.999323601
2951	0.999326764
2952	0.999329913
2953	0.999333046
2954	0.999336165
2955	0.99933927
2956	0.99934236
2957	0.999345435
2958	0.999348497
2959	0.999351543
2960	0.999354576
2961	0.999357594
2962	0.999360599
2963	0.999363589
2964	0.999366565
2965	0.999369528
2966	0.999372476
2967	0.999375411
2968	0.999378332
2969	0.999381239
2970	0.999384133
2971	0.999387014
2972	0.99938988
2973	0.999392734
2974	0.999395574
2975	0.999398401
2976	0.999401214
2977	0.999404015
2978	0.999406802
2979	0.999409576
2980	0.999412338
2981	0.999415086
2982	0.999417822
2983	0.999420545
2984	0.999423255
2985	0.999425952
2986	0.999428637
2987	0.999431309
2988	0.999433969
2989	0.999436616
2990	0.999439251
2991	0.999441874
2992	0.999444484
2993	0.999447082
2994	0.999449668
2995	0.999452242
2996	0.999454804
2997	0.999457354
2998	0.999459892
2999	0.999462418
3000	0.999464933


==> earlyODE_300_less_points.txt <==
time	sp
0	0.001310378
30	0.001528168
60	0.001778749
90	0.002067037
120	0.002398679
150	0.00278016
180	0.003218923
210	0.003723506
240	0.004303699
270	0.004970724
300	0.005737433
330	0.00661853
360	0.007630831
390	0.008793541
420	0.010128569
450	0.011660876
480	0.013418853
510	0.015434737
540	0.017745048
570	0.020391063
600	0.023419299
630	0.026882008
660	0.030837659
690	0.035351386
720	0.040495366
750	0.046349103
780	0.052999535
810	0.060540933
840	0.069074491
870	0.078707531
900	0.089552219
930	0.10172369
960	0.115337485
990	0.130506217
1020	0.147335417
1050	0.165918553
1080	0.186331324
1110	0.208625384
1140	0.232821819
1170	0.258904777
1200	0.286815808
1230	0.316449517
1260	0.347651182
1290	0.380216885
1320	0.4138966
1350	0.448400343
1380	0.483407257
1410	0.51857708
1440	0.553563173
1470	0.588026085
1500	0.621646515
1530	0.65413666
1560	0.685249125
1590	0.714782903
1620	0.742586266
1650	0.768556741
1680	0.792638582
1710	0.814818335
1740	0.835119111
1770	0.853594199
1800	0.87032054
1830	0.885392485
1860	0.898916124
1890	0.911004357
1920	0.921772785
1950	0.931336432
1980	0.939807217
2010	0.947292123
2040	0.953891946
2070	0.959700523
2100	0.964804346
2130	0.969282469
2160	0.973206639
2190	0.976641574
2220	0.979645356
2250	0.982269878
2280	0.984561327
2310	0.98656068
2340	0.988304185
2370	0.989823836
2400	0.991147805
2430	0.992300859
2460	0.993304735
2490	0.994178485
2520	0.994938789
2550	0.995600235
2580	0.99617557
2610	0.996675922
2640	0.997111002
2670	0.99748928
2700	0.997818135
2730	0.998103998
2760	0.99835247
2790	0.998568427
2820	0.998756111
2850	0.998919216
2880	0.999060954
2910	0.999184119
2940	0.999291141
2970	0.999384133
3000	0.999464933


==> earlyODE_350.txt <==
time	sp
0	0.001963568
1	0.001974948
2	0.00198639
3	0.001997895
4	0.002009462
5	0.002021093
6	0.002032787
7	0.002044545
8	0.002056367
9	0.002068254
10	0.002080206
11	0.002092223
12	0.002104306
13	0.002116455
14	0.00212867
15	0.002140952
16	0.002153301
17	0.002165718
18	0.002178202
19	0.002190755
20	0.002203376
21	0.002216066
22	0.002228826
23	0.002241655
24	0.002254554
25	0.002267524
26	0.002280564
27	0.002293676
28	0.002306859
29	0.002320114
30	0.002333442
31	0.002346843
32	0.002360316
33	0.002373864
34	0.002387485
35	0.002401181
36	0.002414951
37	0.002428797
38	0.002442718
39	0.002456715
40	0.002470789
41	0.002484939
42	0.002499167
43	0.002513472
44	0.002527856
45	0.002542318
46	0.002556859
47	0.002571479
48	0.002586179
49	0.002600959
50	0.002615821
51	0.002630763
52	0.002645786
53	0.002660892
54	0.00267608
55	0.002691351
56	0.002706706
57	0.002722144
58	0.002737666
59	0.002753273
60	0.002768966
61	0.002784744
62	0.002800608
63	0.002816558
64	0.002832596
65	0.002848721
66	0.002864934
67	0.002881235
68	0.002897626
69	0.002914106
70	0.002930675
71	0.002947336
72	0.002964087
73	0.002980929
74	0.002997863
75	0.00301489
76	0.003032009
77	0.003049222
78	0.003066528
79	0.00308393
80	0.003101425
81	0.003119017
82	0.003136704
83	0.003154488
84	0.003172368
85	0.003190346
86	0.003208422
87	0.003226597
88	0.003244871
89	0.003263244
90	0.003281718
91	0.003300292
92	0.003318967
93	0.003337745
94	0.003356624
95	0.003375607
96	0.003394693
97	0.003413883
98	0.003433177
99	0.003452577
100	0.003472082
101	0.003491694
102	0.003511412
103	0.003531238
104	0.003551172
105	0.003571214
106	0.003591366
107	0.003611628
108	0.003631999
109	0.003652482
110	0.003673077
111	0.003693783
112	0.003714602
113	0.003735535
114	0.003756582
115	0.003777743
116	0.00379902
117	0.003820412
118	0.003841921
119	0.003863547
120	0.003885291
121	0.003907153
122	0.003929134
123	0.003951234
124	0.003973455
125	0.003995797
126	0.004018261
127	0.004040847
128	0.004063556
129	0.004086388
130	0.004109345
131	0.004132426
132	0.004155633
133	0.004178967
134	0.004202427
135	0.004226015
136	0.004249732
137	0.004273577
138	0.004297552
139	0.004321658
140	0.004345894
141	0.004370263
142	0.004394764
143	0.004419398
144	0.004444166
145	0.004469069
146	0.004494107
147	0.004519282
148	0.004544593
149	0.004570042
150	0.004595629
151	0.004621355
152	0.004647222
153	0.004673229
154	0.004699377
155	0.004725667
156	0.0047521
157	0.004778677
158	0.004805398
159	0.004832265
160	0.004859277
161	0.004886437
162	0.004913743
163	0.004941198
164	0.004968803
165	0.004996557
166	0.005024462
167	0.005052519
168	0.005080728
169	0.00510909
170	0.005137606
171	0.005166277
172	0.005195104
173	0.005224087
174	0.005253228
175	0.005282526
176	0.005311984
177	0.005341602
178	0.005371381
179	0.005401321
180	0.005431423
181	0.005461689
182	0.00549212
183	0.005522715
184	0.005553477
185	0.005584405
186	0.005615501
187	0.005646766
188	0.0056782
189	0.005709805
190	0.005741582
191	0.005773531
192	0.005805653
193	0.005837949
194	0.00587042
195	0.005903067
196	0.005935892
197	0.005968894
198	0.006002076
199	0.006035437
200	0.006068979
201	0.006102702
202	0.006136609
203	0.006170699
204	0.006204974
205	0.006239435
206	0.006274083
207	0.006308918
208	0.006343942
209	0.006379155
210	0.00641456
211	0.006450156
212	0.006485945
213	0.006521928
214	0.006558105
215	0.006594479
216	0.006631049
217	0.006667818
218	0.006704785
219	0.006741953
220	0.006779321
221	0.006816892
222	0.006854667
223	0.006892646
224	0.00693083
225	0.006969221
226	0.007007819
227	0.007046627
228	0.007085644
229	0.007124872
230	0.007164313
231	0.007203966
232	0.007243835
233	0.007283918
234	0.007324219
235	0.007364737
236	0.007405475
237	0.007446432
238	0.007487611
239	0.007529013
240	0.007570638
241	0.007612489
242	0.007654565
243	0.007696869
244	0.007739401
245	0.007782163
246	0.007825156
247	0.007868381
248	0.007911839
249	0.007955532
250	0.007999462
251	0.008043628
252	0.008088033
253	0.008132677
254	0.008177562
255	0.00822269
256	0.008268061
257	0.008313677
258	0.008359539
259	0.008405649
260	0.008452007
261	0.008498615
262	0.008545475
263	0.008592587
264	0.008639954
265	0.008687575
266	0.008735454
267	0.00878359
268	0.008831987
269	0.008880644
270	0.008929563
271	0.008978745
272	0.009028193
273	0.009077907
274	0.009127889
275	0.009178141
276	0.009228662
277	0.009279456
278	0.009330524
279	0.009381866
280	0.009433485
281	0.009485382
282	0.009537558
283	0.009590015
284	0.009642754
285	0.009695777
286	0.009749085
287	0.00980268
288	0.009856563
289	0.009910736
290	0.0099652
291	0.010019958
292	0.010075009
293	0.010130357
294	0.010186002
295	0.010241946
296	0.010298191
297	0.010354738
298	0.010411589
299	0.010468745
300	0.010526209
301	0.010583981
302	0.010642063
303	0.010700457
304	0.010759165
305	0.010818188
306	0.010877527
307	0.010937186
308	0.010997164
309	0.011057464
310	0.011118088
311	0.011179037
312	0.011240312
313	0.011301917
314	0.011363852
315	0.011426119
316	0.011488719
317	0.011551656
318	0.011614929
319	0.011678542
320	0.011742495
321	0.011806792
322	0.011871432
323	0.011936419
324	0.012001754
325	0.012067439
326	0.012133475
327	0.012199865
328	0.01226661
329	0.012333713
330	0.012401175
331	0.012468997
332	0.012537183
333	0.012605733
334	0.012674649
335	0.012743935
336	0.01281359
337	0.012883618
338	0.012954021
339	0.013024799
340	0.013095956
341	0.013167493
342	0.013239412
343	0.013311716
344	0.013384405
345	0.013457483
346	0.01353095
347	0.01360481
348	0.013679064
349	0.013753715
350	0.013828763
351	0.013904212
352	0.013980064
353	0.01405632
354	0.014132982
355	0.014210053
356	0.014287535
357	0.014365431
358	0.014443741
359	0.014522468
360	0.014601615
361	0.014681183
362	0.014761175
363	0.014841593
364	0.014922439
365	0.015003716
366	0.015085424
367	0.015167568
368	0.015250149
369	0.015333169
370	0.01541663
371	0.015500535
372	0.015584887
373	0.015669686
374	0.015754937
375	0.01584064
376	0.015926799
377	0.016013415
378	0.016100491
379	0.01618803
380	0.016276033
381	0.016364504
382	0.016453443
383	0.016542855
384	0.016632741
385	0.016723104
386	0.016813946
387	0.01690527
388	0.016997078
389	0.017089372
390	0.017182156
391	0.01727543
392	0.017369199
393	0.017463465
394	0.01755823
395	0.017653496
396	0.017749267
397	0.017845544
398	0.017942331
399	0.018039629
400	0.018137443
401	0.018235773
402	0.018334623
403	0.018433996
404	0.018533893
405	0.018634319
406	0.018735275
407	0.018836764
408	0.018938788
409	0.019041352
410	0.019144456
411	0.019248105
412	0.0193523
413	0.019457045
414	0.019562343
415	0.019668195
416	0.019774605
417	0.019881576
418	0.01998911
419	0.020097211
420	0.020205881
421	0.020315123
422	0.02042494
423	0.020535335
424	0.020646311
425	0.02075787
426	0.020870016
427	0.020982752
428	0.02109608
429	0.021210004
430	0.021324526
431	0.02143965
432	0.021555378
433	0.021671714
434	0.02178866
435	0.02190622
436	0.022024397
437	0.022143193
438	0.022262613
439	0.022382658
440	0.022503332
441	0.022624639
442	0.022746581
443	0.022869162
444	0.022992384
445	0.023116251
446	0.023240767
447	0.023365933
448	0.023491755
449	0.023618234
450	0.023745374
451	0.023873179
452	0.024001652
453	0.024130795
454	0.024260613
455	0.024391108
456	0.024522284
457	0.024654145
458	0.024786693
459	0.024919933
460	0.025053867
461	0.025188499
462	0.025323832
463	0.025459871
464	0.025596617
465	0.025734075
466	0.025872249
467	0.026011142
468	0.026150756
469	0.026291097
470	0.026432167
471	0.02657397
472	0.02671651
473	0.02685979
474	0.027003814
475	0.027148585
476	0.027294107
477	0.027440384
478	0.02758742
479	0.027735217
480	0.027883781
481	0.028033114
482	0.02818322
483	0.028334103
484	0.028485768
485	0.028638217
486	0.028791454
487	0.028945483
488	0.029100309
489	0.029255935
490	0.029412364
491	0.029569601
492	0.02972765
493	0.029886514
494	0.030046197
495	0.030206704
496	0.030368039
497	0.030530204
498	0.030693205
499	0.030857045
500	0.031021729
501	0.03118726
502	0.031353642
503	0.03152088
504	0.031688978
505	0.031857939
506	0.032027768
507	0.032198469
508	0.032370046
509	0.032542504
510	0.032715846
511	0.032890076
512	0.0330652
513	0.033241221
514	0.033418143
515	0.033595971
516	0.033774709
517	0.033954361
518	0.034134932
519	0.034316426
520	0.034498847
521	0.0346822
522	0.034866489
523	0.035051718
524	0.035237892
525	0.035425016
526	0.035613093
527	0.035802129
528	0.035992127
529	0.036183093
530	0.03637503
531	0.036567944
532	0.036761839
533	0.036956719
534	0.037152589
535	0.037349453
536	0.037547317
537	0.037746185
538	0.037946062
539	0.038146952
540	0.038348859
541	0.03855179
542	0.038755747
543	0.038960737
544	0.039166764
545	0.039373832
546	0.039581947
547	0.039791113
548	0.040001335
549	0.040212619
550	0.040424967
551	0.040638387
552	0.040852882
553	0.041068458
554	0.041285119
555	0.041502871
556	0.041721718
557	0.041941665
558	0.042162717
559	0.04238488
560	0.042608158
561	0.042832557
562	0.043058081
563	0.043284736
564	0.043512526
565	0.043741458
566	0.043971535
567	0.044202763
568	0.044435148
569	0.044668694
570	0.044903406
571	0.045139291
572	0.045376353
573	0.045614597
574	0.045854028
575	0.046094653
576	0.046336476
577	0.046579502
578	0.046823738
579	0.047069187
580	0.047315857
581	0.047563751
582	0.047812876
583	0.048063237
584	0.048314838
585	0.048567687
586	0.048821788
587	0.049077147
588	0.049333769
589	0.04959166
590	0.049850825
591	0.050111269
592	0.050373
593	0.050636021
594	0.050900339
595	0.051165959
596	0.051432888
597	0.051701129
598	0.05197069
599	0.052241576
600	0.052513793
601	0.052787346
602	0.05306224
603	0.053338483
604	0.05361608
605	0.053895035
606	0.054175356
607	0.054457048
608	0.054740117
609	0.055024569
610	0.055310409
611	0.055597643
612	0.055886278
613	0.056176319
614	0.056467772
615	0.056760644
616	0.057054939
617	0.057350665
618	0.057647826
619	0.05794643
620	0.058246481
621	0.058547987
622	0.058850953
623	0.059155384
624	0.059461289
625	0.059768671
626	0.060077538
627	0.060387896
628	0.06069975
629	0.061013107
630	0.061327973
631	0.061644355
632	0.061962257
633	0.062281688
634	0.062602652
635	0.062925156
636	0.063249207
637	0.06357481
638	0.063901971
639	0.064230698
640	0.064560997
641	0.064892873
642	0.065226333
643	0.065561383
644	0.065898031
645	0.066236281
646	0.066576141
647	0.066917616
648	0.067260714
649	0.067605441
650	0.067951802
651	0.068299805
652	0.068649457
653	0.069000762
654	0.069353729
655	0.069708363
656	0.07006467
657	0.070422658
658	0.070782334
659	0.071143702
660	0.07150677
661	0.071871545
662	0.072238033
663	0.072606241
664	0.072976175
665	0.073347842
666	0.073721248
667	0.0740964
668	0.074473305
669	0.074851969
670	0.075232399
671	0.075614601
672	0.075998583
673	0.07638435
674	0.07677191
675	0.077161269
676	0.077552434
677	0.077945412
678	0.078340209
679	0.078736832
680	0.079135287
681	0.079535582
682	0.079937723
683	0.080341717
684	0.080747571
685	0.081155291
686	0.081564884
687	0.081976357
688	0.082389717
689	0.08280497
690	0.083222123
691	0.083641184
692	0.084062158
693	0.084485052
694	0.084909875
695	0.085336631
696	0.085765328
697	0.086195973
698	0.086628572
699	0.087063133
700	0.087499662
701	0.087938167
702	0.088378653
703	0.088821127
704	0.089265598
705	0.08971207
706	0.090160552
707	0.09061105
708	0.09106357
709	0.09151812
710	0.091974707
711	0.092433337
712	0.092894017
713	0.093356754
714	0.093821555
715	0.094288427
716	0.094757376
717	0.095228409
718	0.095701534
719	0.096176756
720	0.096654083
721	0.097133522
722	0.097615079
723	0.098098762
724	0.098584576
725	0.099072529
726	0.099562628
727	0.100054879
728	0.10054929
729	0.101045866
730	0.101544615
731	0.102045544
732	0.102548659
733	0.103053967
734	0.103561475
735	0.104071189
736	0.104583117
737	0.105097265
738	0.105613639
739	0.106132247
740	0.106653095
741	0.10717619
742	0.107701539
743	0.108229148
744	0.108759023
745	0.109291172
746	0.109825602
747	0.110362318
748	0.110901327
749	0.111442637
750	0.111986253
751	0.112532183
752	0.113080432
753	0.113631007
754	0.114183916
755	0.114739163
756	0.115296757
757	0.115856703
758	0.116419008
759	0.116983678
760	0.117550721
761	0.118120141
762	0.118691946
763	0.119266142
764	0.119842735
765	0.120421732
766	0.121003139
767	0.121586963
768	0.122173209
769	0.122761884
770	0.123352994
771	0.123946546
772	0.124542546
773	0.125140999
774	0.125741913
775	0.126345292
776	0.126951144
777	0.127559474
778	0.128170289
779	0.128783594
780	0.129399396
781	0.1300177
782	0.130638513
783	0.13126184
784	0.131887688
785	0.132516062
786	0.133146968
787	0.133780411
788	0.134416399
789	0.135054936
790	0.135696028
791	0.136339681
792	0.136985901
793	0.137634693
794	0.138286063
795	0.138940016
796	0.139596559
797	0.140255695
798	0.140917432
799	0.141581775
800	0.142248728
801	0.142918297
802	0.143590488
803	0.144265306
804	0.144942756
805	0.145622843
806	0.146305573
807	0.14699095
808	0.14767898
809	0.148369668
810	0.149063019
811	0.149759038
812	0.15045773
813	0.151159099
814	0.151863151
815	0.15256989
816	0.153279321
817	0.153991449
818	0.154706279
819	0.155423815
820	0.156144062
821	0.156867024
822	0.157592706
823	0.158321112
824	0.159052246
825	0.159786114
826	0.160522719
827	0.161262066
828	0.162004158
829	0.162749
830	0.163496596
831	0.164246951
832	0.165000067
833	0.165755949
834	0.166514601
835	0.167276027
836	0.16804023
837	0.168807214
838	0.169576983
839	0.170349541
840	0.17112489
841	0.171903035
842	0.172683979
843	0.173467725
844	0.174254277
845	0.175043637
846	0.17583581
847	0.176630797
848	0.177428603
849	0.17822923
850	0.179032681
851	0.179838958
852	0.180648066
853	0.181460006
854	0.182274782
855	0.183092395
856	0.183912849
857	0.184736145
858	0.185562287
859	0.186391276
860	0.187223115
861	0.188057806
862	0.188895351
863	0.189735753
864	0.190579012
865	0.191425132
866	0.192274114
867	0.193125959
868	0.19398067
869	0.194838248
870	0.195698694
871	0.196562011
872	0.197428199
873	0.198297259
874	0.199169194
875	0.200044003
876	0.200921689
877	0.201802252
878	0.202685693
879	0.203572013
880	0.204461213
881	0.205353293
882	0.206248254
883	0.207146097
884	0.208046822
885	0.208950428
886	0.209856917
887	0.210766289
888	0.211678544
889	0.212593681
890	0.213511702
891	0.214432604
892	0.215356389
893	0.216283056
894	0.217212604
895	0.218145033
896	0.219080342
897	0.220018532
898	0.220959599
899	0.221903545
900	0.222850368
901	0.223800066
902	0.22475264
903	0.225708086
904	0.226666405
905	0.227627595
906	0.228591653
907	0.229558579
908	0.230528371
909	0.231501026
910	0.232476544
911	0.233454921
912	0.234436157
913	0.235420248
914	0.236407192
915	0.237396987
916	0.23838963
917	0.239385119
918	0.240383451
919	0.241384624
920	0.242388633
921	0.243395477
922	0.244405152
923	0.245417654
924	0.246432982
925	0.24745113
926	0.248472096
927	0.249495876
928	0.250522466
929	0.251551862
930	0.252584061
931	0.253619058
932	0.254656849
933	0.25569743
934	0.256740796
935	0.257786944
936	0.258835868
937	0.259887563
938	0.260942026
939	0.26199925
940	0.263059231
941	0.264121964
942	0.265187444
943	0.266255665
944	0.267326621
945	0.268400308
946	0.269476719
947	0.270555848
948	0.271637691
949	0.27272224
950	0.273809489
951	0.274899433
952	0.275992065
953	0.277087378
954	0.278185366
955	0.279286023
956	0.280389341
957	0.281495313
958	0.282603933
959	0.283715193
960	0.284829086
961	0.285945604
962	0.287064741
963	0.288186489
964	0.289310839
965	0.290437785
966	0.291567317
967	0.292699429
968	0.293834111
969	0.294971356
970	0.296111155
971	0.2972535
972	0.298398382
973	0.299545792
974	0.300695721
975	0.301848161
976	0.303003103
977	0.304160536
978	0.305320453
979	0.306482842
980	0.307647696
981	0.308815004
982	0.309984756
983	0.311156943
984	0.312331555
985	0.313508581
986	0.314688011
987	0.315869835
988	0.317054042
989	0.318240622
990	0.319429565
991	0.320620858
992	0.321814492
993	0.323010456
994	0.324208738
995	0.325409326
996	0.326612211
997	0.327817379
998	0.32902482
999	0.330234522
1000	0.331446473
1001	0.332660662
1002	0.333877075
1003	0.335095701
1004	0.336316528
1005	0.337539543
1006	0.338764735
1007	0.339992089
1008	0.341221594
1009	0.342453237
1010	0.343687004
1011	0.344922884
1012	0.346160862
1013	0.347400925
1014	0.348643061
1015	0.349887255
1016	0.351133494
1017	0.352381765
1018	0.353632054
1019	0.354884346
1020	0.356138628
1021	0.357394886
1022	0.358653105
1023	0.359913272
1024	0.361175371
1025	0.362439389
1026	0.36370531
1027	0.364973121
1028	0.366242805
1029	0.367514349
1030	0.368787738
1031	0.370062956
1032	0.371339987
1033	0.372618818
1034	0.373899432
1035	0.375181814
1036	0.376465948
1037	0.377751819
1038	0.37903941
1039	0.380328707
1040	0.381619692
1041	0.382912351
1042	0.384206666
1043	0.385502622
1044	0.386800202
1045	0.388099391
1046	0.38940017
1047	0.390702524
1048	0.392006436
1049	0.39331189
1050	0.394618868
1051	0.395927354
1052	0.39723733
1053	0.398548779
1054	0.399861685
1055	0.401176029
1056	0.402491795
1057	0.403808966
1058	0.405127523
1059	0.406447449
1060	0.407768726
1061	0.409091337
1062	0.410415264
1063	0.411740488
1064	0.413066993
1065	0.41439476
1066	0.41572377
1067	0.417054006
1068	0.41838545
1069	0.419718082
1070	0.421051885
1071	0.42238684
1072	0.423722929
1073	0.425060133
1074	0.426398434
1075	0.427737812
1076	0.429078249
1077	0.430419726
1078	0.431762224
1079	0.433105724
1080	0.434450208
1081	0.435795656
1082	0.437142048
1083	0.438489367
1084	0.439837592
1085	0.441186704
1086	0.442536684
1087	0.443887512
1088	0.44523917
1089	0.446591637
1090	0.447944894
1091	0.449298921
1092	0.4506537
1093	0.452009209
1094	0.453365429
1095	0.454722342
1096	0.456079925
1097	0.457438161
1098	0.458797029
1099	0.460156509
1100	0.461516581
1101	0.462877225
1102	0.464238421
1103	0.46560015
1104	0.46696239
1105	0.468325122
1106	0.469688326
1107	0.471051981
1108	0.472416067
1109	0.473780565
1110	0.475145453
1111	0.476510712
1112	0.477876321
1113	0.47924226
1114	0.480608508
1115	0.481975045
1116	0.483341852
1117	0.484708906
1118	0.486076189
1119	0.487443679
1120	0.488811356
1121	0.4901792
1122	0.49154719
1123	0.492915306
1124	0.494283527
1125	0.495651832
1126	0.497020202
1127	0.498388616
1128	0.499757053
1129	0.501125493
1130	0.502493915
1131	0.503862299
1132	0.505230624
1133	0.50659887
1134	0.507967016
1135	0.509335043
1136	0.510702928
1137	0.512070653
1138	0.513438195
1139	0.514805536
1140	0.516172655
1141	0.517539531
1142	0.518906143
1143	0.520272472
1144	0.521638497
1145	0.523004197
1146	0.524369553
1147	0.525734544
1148	0.52709915
1149	0.52846335
1150	0.529827124
1151	0.531190452
1152	0.532553315
1153	0.53391569
1154	0.53527756
1155	0.536638902
1156	0.537999698
1157	0.539359928
1158	0.54071957
1159	0.542078606
1160	0.543437016
1161	0.544794779
1162	0.546151875
1163	0.547508285
1164	0.54886399
1165	0.550218968
1166	0.551573202
1167	0.55292667
1168	0.554279353
1169	0.555631233
1170	0.556982288
1171	0.558332501
1172	0.55968185
1173	0.561030318
1174	0.562377885
1175	0.56372453
1176	0.565070237
1177	0.566414984
1178	0.567758753
1179	0.569101525
1180	0.570443282
1181	0.571784003
1182	0.57312367
1183	0.574462265
1184	0.575799769
1185	0.577136162
1186	0.578471427
1187	0.579805545
1188	0.581138497
1189	0.582470265
1190	0.583800831
1191	0.585130176
1192	0.586458282
1193	0.587785131
1194	0.589110706
1195	0.590434987
1196	0.591757957
1197	0.593079598
1198	0.594399893
1199	0.595718823
1200	0.597036372
1201	0.598352521
1202	0.599667253
1203	0.600980551
1204	0.602292398
1205	0.603602775
1206	0.604911667
1207	0.606219056
1208	0.607524926
1209	0.608829258
1210	0.610132037
1211	0.611433246
1212	0.612732868
1213	0.614030886
1214	0.615327285
1215	0.616622047
1216	0.617915157
1217	0.619206599
1218	0.620496356
1219	0.621784412
1220	0.623070751
1221	0.624355359
1222	0.625638218
1223	0.626919313
1224	0.62819863
1225	0.629476151
1226	0.630751863
1227	0.63202575
1228	0.633297796
1229	0.634567987
1230	0.635836308
1231	0.637102744
1232	0.63836728
1233	0.639629902
1234	0.640890595
1235	0.642149344
1236	0.643406136
1237	0.644660956
1238	0.64591379
1239	0.647164624
1240	0.648413444
1241	0.649660236
1242	0.650904987
1243	0.652147683
1244	0.653388311
1245	0.654626857
1246	0.655863307
1247	0.657097649
1248	0.65832987
1249	0.659559957
1250	0.660787897
1251	0.662013677
1252	0.663237284
1253	0.664458706
1254	0.665677931
1255	0.666894947
1256	0.66810974
1257	0.6693223
1258	0.670532614
1259	0.67174067
1260	0.672946457
1261	0.674149963
1262	0.675351176
1263	0.676550085
1264	0.67774668
1265	0.678940947
1266	0.680132878
1267	0.681322459
1268	0.682509682
1269	0.683694535
1270	0.684877007
1271	0.686057088
1272	0.687234768
1273	0.688410036
1274	0.689582882
1275	0.690753297
1276	0.691921269
1277	0.693086791
1278	0.69424985
1279	0.695410439
1280	0.696568548
1281	0.697724167
1282	0.698877287
1283	0.700027899
1284	0.701175995
1285	0.702321564
1286	0.703464598
1287	0.70460509
1288	0.705743029
1289	0.706878408
1290	0.708011218
1291	0.709141452
1292	0.710269101
1293	0.711394156
1294	0.712516612
1295	0.713636458
1296	0.714753689
1297	0.715868295
1298	0.716980271
1299	0.718089608
1300	0.7191963
1301	0.72030034
1302	0.721401719
1303	0.722500433
1304	0.723596473
1305	0.724689834
1306	0.725780508
1307	0.72686849
1308	0.727953773
1309	0.729036351
1310	0.730116218
1311	0.731193367
1312	0.732267794
1313	0.733339493
1314	0.734408457
1315	0.735474681
1316	0.736538161
1317	0.73759889
1318	0.738656863
1319	0.739712076
1320	0.740764523
1321	0.7418142
1322	0.742861102
1323	0.743905224
1324	0.744946562
1325	0.745985111
1326	0.747020868
1327	0.748053827
1328	0.749083984
1329	0.750111337
1330	0.75113588
1331	0.752157611
1332	0.753176524
1333	0.754192618
1334	0.755205888
1335	0.756216331
1336	0.757223944
1337	0.758228723
1338	0.759230666
1339	0.76022977
1340	0.761226031
1341	0.762219448
1342	0.763210016
1343	0.764197735
1344	0.765182601
1345	0.766164612
1346	0.767143765
1347	0.76812006
1348	0.769093493
1349	0.770064062
1350	0.771031767
1351	0.771996604
1352	0.772958573
1353	0.773917671
1354	0.774873898
1355	0.775827251
1356	0.776777731
1357	0.777725335
1358	0.778670062
1359	0.779611911
1360	0.780550882
1361	0.781486973
1362	0.782420185
1363	0.783350515
1364	0.784277964
1365	0.785202532
1366	0.786124217
1367	0.78704302
1368	0.78795894
1369	0.788871978
1370	0.789782132
1371	0.790689404
1372	0.791593794
1373	0.792495301
1374	0.793393926
1375	0.79428967
1376	0.795182532
1377	0.796072514
1378	0.796959616
1379	0.797843839
1380	0.798725183
1381	0.79960365
1382	0.800479241
1383	0.801351956
1384	0.802221797
1385	0.803088765
1386	0.803952861
1387	0.804814086
1388	0.805672443
1389	0.806527932
1390	0.807380555
1391	0.808230315
1392	0.809077211
1393	0.809921247
1394	0.810762425
1395	0.811600745
1396	0.812436211
1397	0.813268825
1398	0.814098587
1399	0.814925502
1400	0.815749571
1401	0.816570796
1402	0.81738918
1403	0.818204726
1404	0.819017436
1405	0.819827313
1406	0.820634359
1407	0.821438577
1408	0.82223997
1409	0.823038542
1410	0.823834294
1411	0.824627231
1412	0.825417355
1413	0.826204669
1414	0.826989176
1415	0.827770881
1416	0.828549785
1417	0.829325893
1418	0.830099209
1419	0.830869735
1420	0.831637475
1421	0.832402433
1422	0.833164612
1423	0.833924017
1424	0.834680651
1425	0.835434518
1426	0.836185622
1427	0.836933967
1428	0.837679556
1429	0.838422395
1430	0.839162487
1431	0.839899836
1432	0.840634446
1433	0.841366323
1434	0.842095469
1435	0.84282189
1436	0.843545591
1437	0.844266574
1438	0.844984846
1439	0.84570041
1440	0.846413271
1441	0.847123434
1442	0.847830904
1443	0.848535685
1444	0.849237783
1445	0.849937201
1446	0.850633945
1447	0.85132802
1448	0.85201943
1449	0.852708182
1450	0.853394279
1451	0.854077727
1452	0.854758532
1453	0.855436697
1454	0.856112229
1455	0.856785133
1456	0.857455414
1457	0.858123077
1458	0.858788127
1459	0.859450571
1460	0.860110413
1461	0.86076766
1462	0.861422316
1463	0.862074387
1464	0.862723878
1465	0.863370796
1466	0.864015145
1467	0.864656932
1468	0.865296163
1469	0.865932842
1470	0.866566976
1471	0.86719857
1472	0.867827631
1473	0.868454164
1474	0.869078175
1475	0.86969967
1476	0.870318655
1477	0.870935135
1478	0.871549118
1479	0.872160608
1480	0.872769613
1481	0.873376137
1482	0.873980187
1483	0.87458177
1484	0.875180891
1485	0.875777556
1486	0.876371772
1487	0.876963545
1488	0.87755288
1489	0.878139786
1490	0.878724266
1491	0.879306329
1492	0.87988598
1493	0.880463225
1494	0.881038072
1495	0.881610525
1496	0.882180592
1497	0.88274828
1498	0.883313593
1499	0.88387654
1500	0.884437126
1501	0.884995358
1502	0.885551242
1503	0.886104785
1504	0.886655993
1505	0.887204873
1506	0.887751432
1507	0.888295676
1508	0.888837611
1509	0.889377245
1510	0.889914583
1511	0.890449633
1512	0.8909824
1513	0.891512893
1514	0.892041116
1515	0.892567078
1516	0.893090784
1517	0.893612242
1518	0.894131457
1519	0.894648437
1520	0.895163189
1521	0.895675719
1522	0.896186034
1523	0.89669414
1524	0.897200045
1525	0.897703755
1526	0.898205277
1527	0.898704617
1528	0.899201783
1529	0.899696781
1530	0.900189617
1531	0.9006803
1532	0.901168835
1533	0.90165523
1534	0.90213949
1535	0.902621624
1536	0.903101637
1537	0.903579537
1538	0.90405533
1539	0.904529024
1540	0.905000624
1541	0.905470139
1542	0.905937574
1543	0.906402936
1544	0.906866233
1545	0.907327471
1546	0.907786657
1547	0.908243798
1548	0.908698901
1549	0.909151972
1550	0.909603018
1551	0.910052047
1552	0.910499064
1553	0.910944077
1554	0.911387093
1555	0.911828119
1556	0.91226716
1557	0.912704225
1558	0.91313932
1559	0.913572451
1560	0.914003626
1561	0.914432852
1562	0.914860134
1563	0.915285481
1564	0.915708898
1565	0.916130393
1566	0.916549973
1567	0.916967643
1568	0.917383412
1569	0.917797285
1570	0.918209269
1571	0.918619372
1572	0.9190276
1573	0.91943396
1574	0.919838458
1575	0.920241102
1576	0.920641898
1577	0.921040852
1578	0.921437972
1579	0.921833264
1580	0.922226735
1581	0.922618392
1582	0.92300824
1583	0.923396288
1584	0.923782542
1585	0.924167008
1586	0.924549693
1587	0.924930603
1588	0.925309746
1589	0.925687128
1590	0.926062755
1591	0.926436635
1592	0.926808773
1593	0.927179177
1594	0.927547853
1595	0.927914807
1596	0.928280047
1597	0.928643578
1598	0.929005407
1599	0.929365542
1600	0.929723987
1601	0.930080751
1602	0.930435838
1603	0.930789257
1604	0.931141013
1605	0.931491113
1606	0.931839563
1607	0.932186369
1608	0.932531539
1609	0.932875079
1610	0.933216994
1611	0.933557292
1612	0.933895979
1613	0.934233061
1614	0.934568544
1615	0.934902436
1616	0.935234741
1617	0.935565467
1618	0.93589462
1619	0.936222207
1620	0.936548232
1621	0.936872704
1622	0.937195627
1623	0.937517009
1624	0.937836855
1625	0.938155172
1626	0.938471966
1627	0.938787243
1628	0.939101009
1629	0.939413271
1630	0.939724034
1631	0.940033305
1632	0.940341091
1633	0.940647396
1634	0.940952227
1635	0.94125559
1636	0.941557491
1637	0.941857937
1638	0.942156933
1639	0.942454486
1640	0.942750601
1641	0.943045284
1642	0.943338541
1643	0.943630379
1644	0.943920803
1645	0.944209819
1646	0.944497433
1647	0.944783651
1648	0.945068479
1649	0.945351923
1650	0.945633988
1651	0.945914681
1652	0.946194007
1653	0.946471972
1654	0.946748582
1655	0.947023842
1656	0.947297759
1657	0.947570338
1658	0.947841584
1659	0.948111504
1660	0.948380104
1661	0.948647388
1662	0.948913363
1663	0.949178034
1664	0.949441407
1665	0.949703487
1666	0.949964281
1667	0.950223793
1668	0.950482029
1669	0.950738995
1670	0.950994696
1671	0.951249138
1672	0.951502326
1673	0.951754266
1674	0.952004963
1675	0.952254423
1676	0.952502651
1677	0.952749653
1678	0.952995433
1679	0.953239997
1680	0.953483352
1681	0.953725501
1682	0.95396645
1683	0.954206205
1684	0.954444772
1685	0.954682154
1686	0.954918357
1687	0.955153388
1688	0.95538725
1689	0.95561995
1690	0.955851491
1691	0.956081881
1692	0.956311122
1693	0.956539222
1694	0.956766185
1695	0.956992016
1696	0.957216719
1697	0.957440301
1698	0.957662767
1699	0.95788412
1700	0.958104367
1701	0.958323512
1702	0.958541561
1703	0.958758517
1704	0.958974387
1705	0.959189175
1706	0.959402887
1707	0.959615526
1708	0.959827098
1709	0.960037608
1710	0.96024706
1711	0.96045546
1712	0.960662812
1713	0.960869121
1714	0.961074392
1715	0.961278629
1716	0.961481838
1717	0.961684023
1718	0.961885189
1719	0.96208534
1720	0.962284481
1721	0.962482618
1722	0.962679753
1723	0.962875893
1724	0.963071041
1725	0.963265203
1726	0.963458383
1727	0.963650585
1728	0.963841814
1729	0.964032074
1730	0.964221371
1731	0.964409708
1732	0.96459709
1733	0.964783522
1734	0.964969007
1735	0.965153551
1736	0.965337158
1737	0.965519831
1738	0.965701576
1739	0.965882398
1740	0.966062299
1741	0.966241285
1742	0.966419359
1743	0.966596527
1744	0.966772792
1745	0.966948159
1746	0.967122632
1747	0.967296215
1748	0.967468912
1749	0.967640728
1750	0.967811667
1751	0.967981732
1752	0.968150928
1753	0.96831926
1754	0.968486731
1755	0.968653345
1756	0.968819107
1757	0.96898402
1758	0.969148089
1759	0.969311318
1760	0.96947371
1761	0.969635269
1762	0.969796
1763	0.969955907
1764	0.970114993
1765	0.970273263
1766	0.97043072
1767	0.970587368
1768	0.970743212
1769	0.970898254
1770	0.9710525
1771	0.971205952
1772	0.971358614
1773	0.971510491
1774	0.971661586
1775	0.971811903
1776	0.971961446
1777	0.972110218
1778	0.972258223
1779	0.972405465
1780	0.972551948
1781	0.972697675
1782	0.97284265
1783	0.972986876
1784	0.973130357
1785	0.973273098
1786	0.973415101
1787	0.973556369
1788	0.973696908
1789	0.973836719
1790	0.973975808
1791	0.974114176
1792	0.974251828
1793	0.974388768
1794	0.974524998
1795	0.974660523
1796	0.974795345
1797	0.974929468
1798	0.975062896
1799	0.975195632
1800	0.975327679


==> earlyODE_400.txt <==
time	sp
0	0.003228323
1	0.003249137
2	0.003270081
3	0.003291155
4	0.003312361
5	0.003333699
6	0.003355169
7	0.003376774
8	0.003398513
9	0.003420388
10	0.003442399
11	0.003464547
12	0.003486833
13	0.003509258
14	0.003531822
15	0.003554527
16	0.003577374
17	0.003600363
18	0.003623495
19	0.003646771
20	0.003670192
21	0.003693759
22	0.003717472
23	0.003741334
24	0.003765343
25	0.003789503
26	0.003813812
27	0.003838273
28	0.003862887
29	0.003887653
30	0.003912574
31	0.00393765
32	0.003962882
33	0.003988271
34	0.004013817
35	0.004039523
36	0.004065389
37	0.004091416
38	0.004117605
39	0.004143956
40	0.004170472
41	0.004197152
42	0.004223999
43	0.004251012
44	0.004278194
45	0.004305545
46	0.004333065
47	0.004360757
48	0.004388621
49	0.004416658
50	0.00444487
51	0.004473257
52	0.00450182
53	0.004530561
54	0.004559481
55	0.004588581
56	0.004617861
57	0.004647323
58	0.004676969
59	0.004706798
60	0.004736814
61	0.004767015
62	0.004797404
63	0.004827982
64	0.00485875
65	0.004889709
66	0.004920861
67	0.004952206
68	0.004983745
69	0.005015481
70	0.005047413
71	0.005079544
72	0.005111875
73	0.005144406
74	0.005177139
75	0.005210075
76	0.005243216
77	0.005276562
78	0.005310116
79	0.005343878
80	0.005377849
81	0.005412031
82	0.005446425
83	0.005481033
84	0.005515855
85	0.005550893
86	0.005586149
87	0.005621623
88	0.005657318
89	0.005693234
90	0.005729372
91	0.005765735
92	0.005802323
93	0.005839138
94	0.005876181
95	0.005913454
96	0.005950958
97	0.005988694
98	0.006026665
99	0.00606487
100	0.006103313
101	0.006141993
102	0.006180913
103	0.006220075
104	0.006259479
105	0.006299127
106	0.006339021
107	0.006379161
108	0.006419551
109	0.00646019
110	0.006501081
111	0.006542225
112	0.006583624
113	0.00662528
114	0.006667193
115	0.006709365
116	0.006751799
117	0.006794495
118	0.006837455
119	0.006880682
120	0.006924175
121	0.006967938
122	0.007011971
123	0.007056277
124	0.007100856
125	0.007145712
126	0.007190845
127	0.007236256
128	0.007281949
129	0.007327924
130	0.007374183
131	0.007420728
132	0.007467561
133	0.007514683
134	0.007562096
135	0.007609802
136	0.007657803
137	0.007706101
138	0.007754697
139	0.007803592
140	0.00785279
141	0.007902292
142	0.007952099
143	0.008002213
144	0.008052637
145	0.008103373
146	0.008154421
147	0.008205784
148	0.008257464
149	0.008309464
150	0.008361783
151	0.008414426
152	0.008467393
153	0.008520687
154	0.008574309
155	0.008628263
156	0.008682548
157	0.008737169
158	0.008792125
159	0.008847421
160	0.008903057
161	0.008959037
162	0.009015361
163	0.009072032
164	0.009129052
165	0.009186423
166	0.009244147
167	0.009302227
168	0.009360665
169	0.009419462
170	0.009478621
171	0.009538144
172	0.009598033
173	0.009658291
174	0.009718919
175	0.009779921
176	0.009841297
177	0.009903052
178	0.009965185
179	0.010027701
180	0.010090601
181	0.010153888
182	0.010217563
183	0.01028163
184	0.010346091
185	0.010410947
186	0.010476202
187	0.010541858
188	0.010607916
189	0.010674381
190	0.010741253
191	0.010808536
192	0.010876232
193	0.010944343
194	0.011012872
195	0.011081822
196	0.011151194
197	0.011220992
198	0.011291218
199	0.011361874
200	0.011432964
201	0.01150449
202	0.011576453
203	0.011648858
204	0.011721706
205	0.011795001
206	0.011868744
207	0.011942939
208	0.012017589
209	0.012092695
210	0.012168261
211	0.01224429
212	0.012320784
213	0.012397746
214	0.012475179
215	0.012553085
216	0.012631468
217	0.012710329
218	0.012789674
219	0.012869503
220	0.01294982
221	0.013030627
222	0.013111929
223	0.013193727
224	0.013276024
225	0.013358824
226	0.01344213
227	0.013525944
228	0.01361027
229	0.01369511
230	0.013780468
231	0.013866346
232	0.013952748
233	0.014039678
234	0.014127137
235	0.014215129
236	0.014303657
237	0.014392725
238	0.014482336
239	0.014572492
240	0.014663198
241	0.014754455
242	0.014846268
243	0.014938641
244	0.015031575
245	0.015125074
246	0.015219143
247	0.015313783
248	0.015408999
249	0.015504794
250	0.015601171
251	0.015698134
252	0.015795685
253	0.01589383
254	0.01599257
255	0.01609191
256	0.016191854
257	0.016292403
258	0.016393563
259	0.016495337
260	0.016597728
261	0.01670074
262	0.016804376
263	0.016908641
264	0.017013538
265	0.01711907
266	0.017225242
267	0.017332056
268	0.017439518
269	0.01754763
270	0.017656396
271	0.01776582
272	0.017875907
273	0.017986659
274	0.018098081
275	0.018210177
276	0.01832295
277	0.018436404
278	0.018550544
279	0.018665374
280	0.018780897
281	0.018897117
282	0.019014038
283	0.019131666
284	0.019250002
285	0.019369053
286	0.019488821
287	0.019609311
288	0.019730528
289	0.019852474
290	0.019975156
291	0.020098576
292	0.020222739
293	0.020347649
294	0.020473311
295	0.020599729
296	0.020726908
297	0.020854851
298	0.020983563
299	0.021113048
300	0.021243311
301	0.021374357
302	0.02150619
303	0.021638814
304	0.021772233
305	0.021906454
306	0.022041479
307	0.022177314
308	0.022313963
309	0.022451431
310	0.022589722
311	0.022728842
312	0.022868795
313	0.023009585
314	0.023151218
315	0.023293698
316	0.02343703
317	0.023581219
318	0.02372627
319	0.023872187
320	0.024018976
321	0.024166642
322	0.024315189
323	0.024464622
324	0.024614947
325	0.024766168
326	0.024918291
327	0.02507132
328	0.025225261
329	0.025380119
330	0.025535899
331	0.025692606
332	0.025850246
333	0.026008823
334	0.026168343
335	0.026328812
336	0.026490234
337	0.026652614
338	0.026815959
339	0.026980274
340	0.027145563
341	0.027311833
342	0.027479089
343	0.027647337
344	0.027816581
345	0.027986828
346	0.028158082
347	0.028330351
348	0.028503638
349	0.028677951
350	0.028853294
351	0.029029674
352	0.029207096
353	0.029385565
354	0.029565088
355	0.029745671
356	0.029927318
357	0.030110037
358	0.030293833
359	0.030478712
360	0.03066468
361	0.030851742
362	0.031039906
363	0.031229176
364	0.03141956
365	0.031611062
366	0.03180369
367	0.031997449
368	0.032192345
369	0.032388385
370	0.032585575
371	0.032783922
372	0.03298343
373	0.033184108
374	0.03338596
375	0.033588995
376	0.033793217
377	0.033998633
378	0.03420525
379	0.034413074
380	0.034622112
381	0.034832371
382	0.035043856
383	0.035256574
384	0.035470533
385	0.035685739
386	0.035902198
387	0.036119917
388	0.036338902
389	0.036559162
390	0.036780702
391	0.037003529
392	0.037227651
393	0.037453073
394	0.037679803
395	0.037907848
396	0.038137215
397	0.038367911
398	0.038599942
399	0.038833317
400	0.039068041
401	0.039304123
402	0.039541569
403	0.039780386
404	0.040020582
405	0.040262164
406	0.040505139
407	0.040749514
408	0.040995297
409	0.041242495
410	0.041491116
411	0.041741166
412	0.041992654
413	0.042245587
414	0.042499972
415	0.042755816
416	0.043013128
417	0.043271915
418	0.043532185
419	0.043793945
420	0.044057202
421	0.044321965
422	0.044588242
423	0.044856039
424	0.045125365
425	0.045396228
426	0.045668636
427	0.045942596
428	0.046218116
429	0.046495204
430	0.046773868
431	0.047054117
432	0.047335958
433	0.047619398
434	0.047904448
435	0.048191113
436	0.048479403
437	0.048769326
438	0.04906089
439	0.049354103
440	0.049648973
441	0.049945508
442	0.050243718
443	0.05054361
444	0.050845192
445	0.051148474
446	0.051453462
447	0.051760167
448	0.052068596
449	0.052378758
450	0.052690661
451	0.053004314
452	0.053319725
453	0.053636904
454	0.053955858
455	0.054276597
456	0.054599128
457	0.054923462
458	0.055249606
459	0.055577569
460	0.05590736
461	0.056238988
462	0.056572462
463	0.056907791
464	0.057244983
465	0.057584047
466	0.057924993
467	0.05826783
468	0.058612565
469	0.058959209
470	0.059307771
471	0.059658259
472	0.060010683
473	0.060365051
474	0.060721374
475	0.061079659
476	0.061439917
477	0.061802157
478	0.062166387
479	0.062532617
480	0.062900856
481	0.063271115
482	0.063643401
483	0.064017724
484	0.064394095
485	0.064772521
486	0.065153013
487	0.06553558
488	0.065920232
489	0.066306978
490	0.066695827
491	0.067086789
492	0.067479874
493	0.067875091
494	0.06827245
495	0.068671961
496	0.069073632
497	0.069477475
498	0.069883497
499	0.07029171
500	0.070702123
501	0.071114745
502	0.071529587
503	0.071946657
504	0.072365967
505	0.072787525
506	0.073211342
507	0.073637427
508	0.074065791
509	0.074496442
510	0.074929392
511	0.075364649
512	0.075802225
513	0.076242128
514	0.076684368
515	0.077128957
516	0.077575903
517	0.078025217
518	0.078476908
519	0.078930987
520	0.079387463
521	0.079846348
522	0.08030765
523	0.08077138
524	0.081237548
525	0.081706164
526	0.082177238
527	0.08265078
528	0.083126801
529	0.08360531
530	0.084086317
531	0.084569833
532	0.085055868
533	0.085544432
534	0.086035535
535	0.086529188
536	0.0870254
537	0.087524182
538	0.088025543
539	0.088529494
540	0.089036046
541	0.089545208
542	0.090056991
543	0.090571404
544	0.091088459
545	0.091608164
546	0.092130531
547	0.09265557
548	0.09318329
549	0.093713702
550	0.094246817
551	0.094782644
552	0.095321193
553	0.095862475
554	0.0964065
555	0.096953278
556	0.097502819
557	0.098055134
558	0.098610232
559	0.099168124
560	0.09972882
561	0.10029233
562	0.100858665
563	0.101427833
564	0.101999846
565	0.102574713
566	0.103152445
567	0.103733052
568	0.104316543
569	0.10490293
570	0.105492221
571	0.106084426
572	0.106679557
573	0.107277623
574	0.107878633
575	0.108482598
576	0.109089528
577	0.109699433
578	0.110312322
579	0.110928206
580	0.111547094
581	0.112168996
582	0.112793922
583	0.113421882
584	0.114052885
585	0.114686942
586	0.115324061
587	0.115964253
588	0.116607528
589	0.117253895
590	0.117903363
591	0.118555943
592	0.119211643
593	0.119870473
594	0.120532444
595	0.121197563
596	0.121865841
597	0.122537287
598	0.123211911
599	0.123889721
600	0.124570727
601	0.125254938
602	0.125942364
603	0.126633013
604	0.127326895
605	0.128024019
606	0.128724394
607	0.129428028
608	0.130134931
609	0.130845112
610	0.131558579
611	0.132275342
612	0.132995409
613	0.133718788
614	0.13444549
615	0.135175521
616	0.13590889
617	0.136645607
618	0.13738568
619	0.138129117
620	0.138875926
621	0.139626115
622	0.140379694
623	0.141136669
624	0.14189705
625	0.142660844
626	0.143428059
627	0.144198704
628	0.144972785
629	0.145750311
630	0.14653129
631	0.147315729
632	0.148103636
633	0.148895018
634	0.149689883
635	0.150488238
636	0.151290091
637	0.152095449
638	0.152904318
639	0.153716706
640	0.154532621
641	0.155352068
642	0.156175056
643	0.157001589
644	0.157831677
645	0.158665324
646	0.159502538
647	0.160343324
648	0.16118769
649	0.162035642
650	0.162887185
651	0.163742326
652	0.164601071
653	0.165463426
654	0.166329397
655	0.167198989
656	0.168072208
657	0.16894906
658	0.16982955
659	0.170713683
660	0.171601465
661	0.1724929
662	0.173387995
663	0.174286753
664	0.17518918
665	0.176095281
666	0.177005059
667	0.17791852
668	0.178835669
669	0.179756508
670	0.180681043
671	0.181609278
672	0.182541217
673	0.183476863
674	0.18441622
675	0.185359292
676	0.186306082
677	0.187256595
678	0.188210832
679	0.189168798
680	0.190130495
681	0.191095927
682	0.192065095
683	0.193038003
684	0.194014654
685	0.194995049
686	0.195979191
687	0.196967082
688	0.197958725
689	0.19895412
690	0.19995327
691	0.200956177
692	0.201962841
693	0.202973265
694	0.20398745
695	0.205005396
696	0.206027104
697	0.207052576
698	0.208081812
699	0.209114812
700	0.210151578
701	0.211192108
702	0.212236404
703	0.213284464
704	0.21433629
705	0.21539188
706	0.216451234
707	0.217514352
708	0.218581232
709	0.219651874
710	0.220726276
711	0.221804437
712	0.222886357
713	0.223972032
714	0.225061461
715	0.226154643
716	0.227251576
717	0.228352257
718	0.229456683
719	0.230564852
720	0.231676762
721	0.23279241
722	0.233911792
723	0.235034906
724	0.236161747
725	0.237292313
726	0.238426599
727	0.239564602
728	0.240706318
729	0.241851741
730	0.243000869
731	0.244153697
732	0.245310219
733	0.24647043
734	0.247634326
735	0.248801902
736	0.249973151
737	0.251148068
738	0.252326648
739	0.253508883
740	0.254694769
741	0.255884299
742	0.257077466
743	0.258274263
744	0.259474683
745	0.26067872
746	0.261886366
747	0.263097614
748	0.264312455
749	0.265530883
750	0.266752888
751	0.267978463
752	0.2692076
753	0.27044029
754	0.271676523
755	0.272916292
756	0.274159586
757	0.275406397
758	0.276656715
759	0.27791053
760	0.279167832
761	0.280428611
762	0.281692857
763	0.282960559
764	0.284231707
765	0.28550629
766	0.286784296
767	0.288065714
768	0.289350533
769	0.290638742
770	0.291930327
771	0.293225278
772	0.294523581
773	0.295825225
774	0.297130197
775	0.298438484
776	0.299750072
777	0.30106495
778	0.302383102
779	0.303704516
780	0.305029178
781	0.306357074
782	0.307688189
783	0.30902251
784	0.31036002
785	0.311700707
786	0.313044554
787	0.314391547
788	0.31574167
789	0.317094908
790	0.318451244
791	0.319810663
792	0.321173149
793	0.322538685
794	0.323907255
795	0.325278842
796	0.326653429
797	0.328030999
798	0.329411534
799	0.330795018
800	0.332181432
801	0.333570758
802	0.33496298
803	0.336358077
804	0.337756032
805	0.339156826
806	0.340560441
807	0.341966857
808	0.343376054
809	0.344788015
810	0.346202718
811	0.347620145
812	0.349040276
813	0.35046309
814	0.351888566
815	0.353316685
816	0.354747427
817	0.356180769
818	0.357616691
819	0.359055172
820	0.36049619
821	0.361939724
822	0.363385753
823	0.364834253
824	0.366285204
825	0.367738583
826	0.369194368
827	0.370652535
828	0.372113063
829	0.373575928
830	0.375041108
831	0.376508578
832	0.377978317
833	0.379450299
834	0.380924502
835	0.382400901
836	0.383879472
837	0.385360192
838	0.386843036
839	0.38832798
840	0.389814998
841	0.391304066
842	0.392795159
843	0.394288253
844	0.395783321
845	0.397280338
846	0.398779279
847	0.400280118
848	0.40178283
849	0.403287388
850	0.404793766
851	0.406301938
852	0.407811878
853	0.40932356
854	0.410836956
855	0.41235204
856	0.413868785
857	0.415387164
858	0.41690715
859	0.418428715
860	0.419951833
861	0.421476476
862	0.423002617
863	0.424530227
864	0.426059278
865	0.427589744
866	0.429121596
867	0.430654805
868	0.432189344
869	0.433725184
870	0.435262297
871	0.436800654
872	0.438340227
873	0.439880987
874	0.441422905
875	0.442965953
876	0.4445101
877	0.446055319
878	0.44760158
879	0.449148853
880	0.450697111
881	0.452246322
882	0.453796458
883	0.455347489
884	0.456899386
885	0.458452119
886	0.460005658
887	0.461559973
888	0.463115035
889	0.464670814
890	0.466227279
891	0.467784402
892	0.46934215
893	0.470900496
894	0.472459407
895	0.474018855
896	0.475578809
897	0.477139238
898	0.478700113
899	0.480261402
900	0.481823076
901	0.483385105
902	0.484947457
903	0.486510102
904	0.48807301
905	0.48963615
906	0.491199492
907	0.492763005
908	0.494326658
909	0.495890422
910	0.497454265
911	0.499018156
912	0.500582066
913	0.502145964
914	0.503709819
915	0.5052736
916	0.506837277
917	0.508400819
918	0.509964196
919	0.511527377
920	0.513090332
921	0.51465303
922	0.51621544
923	0.517777533
924	0.519339278
925	0.520900643
926	0.5224616
927	0.524022117
928	0.525582164
929	0.527141711
930	0.528700728
931	0.530259184
932	0.531817049
933	0.533374294
934	0.534930888
935	0.5364868
936	0.538042002
937	0.539596463
938	0.541150153
939	0.542703042
940	0.544255102
941	0.545806301
942	0.547356611
943	0.548906002
944	0.550454445
945	0.552001909
946	0.553548366
947	0.555093787
948	0.556638142
949	0.558181403
950	0.559723539
951	0.561264523
952	0.562804326
953	0.564342919
954	0.565880272
955	0.567416359
956	0.568951149
957	0.570484616
958	0.57201673
959	0.573547463
960	0.575076788
961	0.576604677
962	0.578131101
963	0.579656033
964	0.581179445
965	0.582701311
966	0.584221602
967	0.585740291
968	0.587257351
969	0.588772755
970	0.590286477
971	0.591798489
972	0.593308765
973	0.594817278
974	0.596324002
975	0.597828911
976	0.599331979
977	0.600833179
978	0.602332486
979	0.603829874
980	0.605325317
981	0.606818791
982	0.60831027
983	0.609799728
984	0.611287141
985	0.612772484
986	0.614255732
987	0.615736861
988	0.617215847
989	0.618692664
990	0.62016729
991	0.621639699
992	0.62310987
993	0.624577777
994	0.626043397
995	0.627506708
996	0.628967685
997	0.630426307
998	0.63188255
999	0.633336392
1000	0.63478781


==> earlyODE_450.txt <==
time	sp
0	0.006656101
1	0.006703409
2	0.006751046
3	0.006799015
4	0.006847318
5	0.006895958
6	0.006944936
7	0.006994255
8	0.007043918
9	0.007093926
10	0.007144282
11	0.007194989
12	0.007246048
13	0.007297463
14	0.007349235
15	0.007401368
16	0.007453863
17	0.007506723
18	0.007559951
19	0.007613549
20	0.00766752
21	0.007721865
22	0.007776589
23	0.007831693
24	0.00788718
25	0.007943052
26	0.007999313
27	0.008055964
28	0.008113009
29	0.008170451
30	0.008228291
31	0.008286532
32	0.008345178
33	0.008404232
34	0.008463695
35	0.008523571
36	0.008583862
37	0.008644572
38	0.008705703
39	0.008767258
40	0.00882924
41	0.008891651
42	0.008954496
43	0.009017776
44	0.009081495
45	0.009145656
46	0.009210262
47	0.009275315
48	0.009340819
49	0.009406776
50	0.009473191
51	0.009540065
52	0.009607403
53	0.009675207
54	0.009743481
55	0.009812227
56	0.009881448
57	0.009951149
58	0.010021333
59	0.010092001
60	0.010163159
61	0.010234809
62	0.010306954
63	0.010379598
64	0.010452744
65	0.010526396
66	0.010600557
67	0.010675231
68	0.01075042
69	0.010826129
70	0.01090236
71	0.010979118
72	0.011056407
73	0.011134228
74	0.011212587
75	0.011291487
76	0.011370931
77	0.011450923
78	0.011531467
79	0.011612567
80	0.011694226
81	0.011776447
82	0.011859236
83	0.011942595
84	0.012026529
85	0.012111041
86	0.012196135
87	0.012281816
88	0.012368086
89	0.01245495
90	0.012542412
91	0.012630477
92	0.012719147
93	0.012808427
94	0.012898322
95	0.012988835
96	0.01307997
97	0.013171731
98	0.013264124
99	0.013357151
100	0.013450818
101	0.013545128
102	0.013640086
103	0.013735696
104	0.013831962
105	0.01392889
106	0.014026482
107	0.014124744
108	0.01422368
109	0.014323295
110	0.014423593
111	0.014524579
112	0.014626256
113	0.014728631
114	0.014831707
115	0.014935489
116	0.015039982
117	0.015145191
118	0.015251119
119	0.015357773
120	0.015465156
121	0.015573275
122	0.015682132
123	0.015791734
124	0.015902086
125	0.016013191
126	0.016125056
127	0.016237685
128	0.016351083
129	0.016465256
130	0.016580209
131	0.016695945
132	0.016812472
133	0.016929794
134	0.017047915
135	0.017166843
136	0.017286581
137	0.017407135
138	0.01752851
139	0.017650713
140	0.017773747
141	0.017897619
142	0.018022335
143	0.018147899
144	0.018274317
145	0.018401596
146	0.018529739
147	0.018658754
148	0.018788646
149	0.01891942
150	0.019051082
151	0.019183638
152	0.019317095
153	0.019451457
154	0.01958673
155	0.019722922
156	0.019860036
157	0.01999808
158	0.02013706
159	0.020276982
160	0.020417851
161	0.020559673
162	0.020702456
163	0.020846206
164	0.020990927
165	0.021136627
166	0.021283313
167	0.02143099
168	0.021579664
169	0.021729343
170	0.021880033
171	0.02203174
172	0.02218447
173	0.022338231
174	0.022493029
175	0.022648871
176	0.022805763
177	0.022963712
178	0.023122724
179	0.023282807
180	0.023443968
181	0.023606213
182	0.023769549
183	0.023933984
184	0.024099524
185	0.024266175
186	0.024433947
187	0.024602845
188	0.024772876
189	0.024944048
190	0.025116368
191	0.025289844
192	0.025464482
193	0.02564029
194	0.025817276
195	0.025995447
196	0.026174809
197	0.026355372
198	0.026537142
199	0.026720127
200	0.026904335
201	0.027089773
202	0.02727645
203	0.027464372
204	0.027653548
205	0.027843985
206	0.028035692
207	0.028228676
208	0.028422946
209	0.028618509
210	0.028815373
211	0.029013547
212	0.029213039
213	0.029413857
214	0.029616009
215	0.029819503
216	0.030024348
217	0.030230552
218	0.030438124
219	0.030647072
220	0.030857404
221	0.03106913
222	0.031282257
223	0.031496794
224	0.031712751
225	0.031930135
226	0.032148956
227	0.032369221
228	0.032590942
229	0.032814125
230	0.03303878
231	0.033264916
232	0.033492542
233	0.033721668
234	0.033952301
235	0.034184452
236	0.03441813
237	0.034653343
238	0.034890102
239	0.035128416
240	0.035368293
241	0.035609744
242	0.035852778
243	0.036097404
244	0.036343632
245	0.036591472
246	0.036840933
247	0.037092026
248	0.037344759
249	0.037599143
250	0.037855188
251	0.038112903
252	0.038372298
253	0.038633384
254	0.03889617
255	0.039160667
256	0.039426885
257	0.039694834
258	0.039964523
259	0.040235964
260	0.040509167
261	0.040784142
262	0.0410609
263	0.04133945
264	0.041619805
265	0.041901973
266	0.042185966
267	0.042471794
268	0.042759469
269	0.043049
270	0.043340399
271	0.043633676
272	0.043928843
273	0.04422591
274	0.044524889
275	0.044825789
276	0.045128623
277	0.045433402
278	0.045740136
279	0.046048838
280	0.046359517
281	0.046672186
282	0.046986856
283	0.047303538
284	0.047622243
285	0.047942984
286	0.048265772
287	0.048590618
288	0.048917534
289	0.049246531
290	0.049577622
291	0.049910818
292	0.050246131
293	0.050583572
294	0.050923155
295	0.051264889
296	0.051608789
297	0.051954865
298	0.05230313
299	0.052653596
300	0.053006274
301	0.053361178
302	0.05371832
303	0.054077711
304	0.054439365
305	0.054803293
306	0.055169508
307	0.055538022
308	0.055908848
309	0.056281999
310	0.056657487
311	0.057035324
312	0.057415524
313	0.0577981
314	0.058183063
315	0.058570426
316	0.058960204
317	0.059352408
318	0.059747051
319	0.060144146
320	0.060543707
321	0.060945746
322	0.061350277
323	0.061757312
324	0.062166865
325	0.06257895
326	0.062993578
327	0.063410764
328	0.06383052
329	0.064252861
330	0.064677799
331	0.065105348
332	0.065535521
333	0.065968333
334	0.066403795
335	0.066841923
336	0.067282729
337	0.067726228
338	0.068172432
339	0.068621356
340	0.069073013
341	0.069527417
342	0.069984581
343	0.070444521
344	0.070907248
345	0.071372779
346	0.071841125
347	0.072312301
348	0.072786322
349	0.0732632
350	0.073742951
351	0.074225588
352	0.074711125
353	0.075199576
354	0.075690956
355	0.076185278
356	0.076682557
357	0.077182807
358	0.077686042
359	0.078192277
360	0.078701524
361	0.0792138
362	0.079729118
363	0.080247492
364	0.080768937
365	0.081293468
366	0.081821097
367	0.082351841
368	0.082885712
369	0.083422727
370	0.083962898
371	0.084506241
372	0.08505277
373	0.085602499
374	0.086155443
375	0.086711616
376	0.087271033
377	0.087833708
378	0.088399656
379	0.088968892
380	0.089541429
381	0.090117282
382	0.090696466
383	0.091278996
384	0.091864885
385	0.092454149
386	0.093046802
387	0.093642858
388	0.094242332
389	0.094845238
390	0.095451591
391	0.096061406
392	0.096674697
393	0.097291478
394	0.097911764
395	0.09853557
396	0.099162909
397	0.099793796
398	0.100428247
399	0.101066274
400	0.101707893
401	0.102353118
402	0.103001963
403	0.103654443
404	0.104310572
405	0.104970365
406	0.105633835
407	0.106300997
408	0.106971865
409	0.107646453
410	0.108324776
411	0.109006847
412	0.109692682
413	0.110382293
414	0.111075696
415	0.111772903
416	0.11247393
417	0.113178789
418	0.113887496
419	0.114600063
420	0.115316506
421	0.116036836
422	0.116761069
423	0.117489218
424	0.118221296
425	0.118957318
426	0.119697297
427	0.120441246
428	0.121189179
429	0.121941109
430	0.12269705
431	0.123457014
432	0.124221016
433	0.124989069
434	0.125761184
435	0.126537377
436	0.127317659
437	0.128102043
438	0.128890543
439	0.129683171
440	0.13047994
441	0.131280863
442	0.132085951
443	0.132895218
444	0.133708677
445	0.134526338
446	0.135348216
447	0.136174321
448	0.137004666
449	0.137839263
450	0.138678124
451	0.139521261
452	0.140368685
453	0.141220408
454	0.142076442
455	0.142936798
456	0.143801487
457	0.144670521
458	0.145543911
459	0.146421668
460	0.147303802
461	0.148190325
462	0.149081248
463	0.14997658
464	0.150876333
465	0.151780517
466	0.152689142
467	0.153602218
468	0.154519756
469	0.155441764
470	0.156368254
471	0.157299234
472	0.158234714
473	0.159174703
474	0.160119212
475	0.161068248
476	0.16202182
477	0.162979939
478	0.163942611
479	0.164909847
480	0.165881653
481	0.16685804
482	0.167839013
483	0.168824582
484	0.169814755
485	0.170809538
486	0.17180894
487	0.172812968
488	0.173821629
489	0.174834929
490	0.175852876
491	0.176875477
492	0.177902738
493	0.178934664
494	0.179971263
495	0.181012541
496	0.182058502
497	0.183109154
498	0.1841645
499	0.185224547
500	0.186289299


==> earlyODE_500.txt <==
time	ODE
0	0.018379798
0.1	0.018393971
0.2	0.018408154
0.3	0.018422347
0.4	0.018436551
0.5	0.018450766
0.6	0.018464992
0.7	0.018479228
0.8	0.018493476
0.9	0.018507733
1	0.018522002
1.1	0.018536281
1.2	0.018550571
1.3	0.018564872
1.4	0.018579184
1.5	0.018593506
1.6	0.018607839
1.7	0.018622183
1.8	0.018636538
1.9	0.018650904
2	0.01866528
2.1	0.018679667
2.2	0.018694065
2.3	0.018708474
2.4	0.018722894
2.5	0.018737325
2.6	0.018751766
2.7	0.018766218
2.8	0.018780682
2.9	0.018795156
3	0.018809641
3.1	0.018824136
3.2	0.018838643
3.3	0.018853161
3.4	0.01886769
3.5	0.018882229
3.6	0.01889678
3.7	0.018911341
3.8	0.018925913
3.9	0.018940497
4	0.018955091
4.1	0.018969697
4.2	0.018984313
4.3	0.01899894
4.4	0.019013578
4.5	0.019028228
4.6	0.019042888
4.7	0.01905756
4.8	0.019072242
4.9	0.019086935
5	0.01910164
5.1	0.019116355
5.2	0.019131082
5.3	0.01914582
5.4	0.019160569
5.5	0.019175329
5.6	0.0191901
5.7	0.019204882
5.8	0.019219675
5.9	0.019234479
6	0.019249295
6.1	0.019264121
6.2	0.019278959
6.3	0.019293808
6.4	0.019308668
6.5	0.019323539
6.6	0.019338422
6.7	0.019353315
6.8	0.01936822
6.9	0.019383136
7	0.019398063
7.1	0.019413002
7.2	0.019427952
7.3	0.019442913
7.4	0.019457885
7.5	0.019472868
7.6	0.019487863
7.7	0.019502869
7.8	0.019517886
7.9	0.019532915
8	0.019547954
8.1	0.019563005
8.2	0.019578068
8.3	0.019593142
8.4	0.019608227
8.5	0.019623323
8.6	0.019638431
8.7	0.01965355
8.8	0.01966868
8.9	0.019683822
9	0.019698975
9.1	0.01971414
9.2	0.019729316
9.3	0.019744503
9.4	0.019759702
9.5	0.019774912
9.6	0.019790134
9.7	0.019805367
9.8	0.019820611
9.9	0.019835867
10	0.019851135
10.1	0.019866414
10.2	0.019881704
10.3	0.019897006
10.4	0.019912319
10.5	0.019927644
10.6	0.01994298
10.7	0.019958328
10.8	0.019973688
10.9	0.019989058
11	0.020004441
11.1	0.020019835
11.2	0.02003524
11.3	0.020050657
11.4	0.020066086
11.5	0.020081526
11.6	0.020096978
11.7	0.020112442
11.8	0.020127917
11.9	0.020143403
12	0.020158902
12.1	0.020174412
12.2	0.020189933
12.3	0.020205466
12.4	0.020221011
12.5	0.020236568
12.6	0.020252136
12.7	0.020267716
12.8	0.020283307
12.9	0.020298911
13	0.020314526
13.1	0.020330152
13.2	0.020345791
13.3	0.020361441
13.4	0.020377103
13.5	0.020392777
13.6	0.020408462
13.7	0.020424159
13.8	0.020439868
13.9	0.020455589
14	0.020471321
14.1	0.020487066
14.2	0.020502822
14.3	0.02051859
14.4	0.020534369
14.5	0.020550161
14.6	0.020565964
14.7	0.02058178
14.8	0.020597607
14.9	0.020613446
15	0.020629297
15.1	0.02064516
15.2	0.020661034
15.3	0.020676921
15.4	0.020692819
15.5	0.02070873
15.6	0.020724652
15.7	0.020740586
15.8	0.020756533
15.9	0.020772491
16	0.020788461
16.1	0.020804443
16.2	0.020820437
16.3	0.020836443
16.4	0.020852461
16.5	0.020868491
16.6	0.020884533
16.7	0.020900587
16.8	0.020916654
16.9	0.020932732
17	0.020948822
17.1	0.020964924
17.2	0.020981039
17.3	0.020997165
17.4	0.021013303
17.5	0.021029454
17.6	0.021045617
17.7	0.021061791
17.8	0.021077978
17.9	0.021094177
18	0.021110389
18.1	0.021126612
18.2	0.021142847
18.3	0.021159095
18.4	0.021175355
18.5	0.021191627
18.6	0.021207911
18.7	0.021224207
18.8	0.021240516
18.9	0.021256836
19	0.021273169
19.1	0.021289515
19.2	0.021305872
19.3	0.021322242
19.4	0.021338624
19.5	0.021355018
19.6	0.021371424
19.7	0.021387843
19.8	0.021404274
19.9	0.021420718
20	0.021437173
20.1	0.021453641
20.2	0.021470122
20.3	0.021486614
20.4	0.021503119
20.5	0.021519637
20.6	0.021536166
20.7	0.021552708
20.8	0.021569263
20.9	0.02158583
21	0.021602409
21.1	0.021619001
21.2	0.021635605
21.3	0.021652221
21.4	0.02166885
21.5	0.021685491
21.6	0.021702145
21.7	0.021718811
21.8	0.02173549
21.9	0.021752181
22	0.021768885
22.1	0.021785601
22.2	0.02180233
22.3	0.021819071
22.4	0.021835825
22.5	0.021852591
22.6	0.02186937
22.7	0.021886161
22.8	0.021902965
22.9	0.021919782
23	0.021936611
23.1	0.021953452
23.2	0.021970306
23.3	0.021987173
23.4	0.022004053
23.5	0.022020945
23.6	0.022037849
23.7	0.022054767
23.8	0.022071697
23.9	0.022088639
24	0.022105595
24.1	0.022122563
24.2	0.022139543
24.3	0.022156537
24.4	0.022173543
24.5	0.022190561
24.6	0.022207593
24.7	0.022224637
24.8	0.022241694
24.9	0.022258763
25	0.022275846
25.1	0.022292941
25.2	0.022310049
25.3	0.02232717
25.4	0.022344303
25.5	0.02236145
25.6	0.022378609
25.7	0.022395781
25.8	0.022412966
25.9	0.022430163
26	0.022447374
26.1	0.022464597
26.2	0.022481833
26.3	0.022499082
26.4	0.022516344
26.5	0.022533619
26.6	0.022550907
26.7	0.022568207
26.8	0.022585521
26.9	0.022602847
27	0.022620187
27.1	0.022637539
27.2	0.022654905
27.3	0.022672283
27.4	0.022689674
27.5	0.022707078
27.6	0.022724496
27.7	0.022741926
27.8	0.022759369
27.9	0.022776825
28	0.022794295
28.1	0.022811777
28.2	0.022829272
28.3	0.022846781
28.4	0.022864302
28.5	0.022881837
28.6	0.022899385
28.7	0.022916946
28.8	0.022934519
28.9	0.022952106
29	0.022969706
29.1	0.02298732
29.2	0.023004946
29.3	0.023022586
29.4	0.023040238
29.5	0.023057904
29.6	0.023075583
29.7	0.023093276
29.8	0.023110981
29.9	0.0231287
30	0.023146431
30.1	0.023164177
30.2	0.023181935
30.3	0.023199706
30.4	0.023217491
30.5	0.023235289
30.6	0.023253101
30.7	0.023270925
30.8	0.023288763
30.9	0.023306614
31	0.023324479
31.1	0.023342357
31.2	0.023360248
31.3	0.023378152
31.4	0.02339607
31.5	0.023414002
31.6	0.023431946
31.7	0.023449904
31.8	0.023467875
31.9	0.02348586
32	0.023503858
32.1	0.02352187
32.2	0.023539895
32.3	0.023557933
32.4	0.023575985
32.5	0.02359405
32.6	0.023612129
32.7	0.023630221
32.8	0.023648327
32.9	0.023666446
33	0.023684579
33.1	0.023702725
33.2	0.023720885
33.3	0.023739058
33.4	0.023757245
33.5	0.023775445
33.6	0.023793659
33.7	0.023811887
33.8	0.023830128
33.9	0.023848382
34	0.023866651
34.1	0.023884933
34.2	0.023903228
34.3	0.023921537
34.4	0.02393986
34.5	0.023958196
34.6	0.023976546
34.7	0.02399491
34.8	0.024013287
34.9	0.024031678
35	0.024050083
35.1	0.024068501
35.2	0.024086933
35.3	0.024105379
35.4	0.024123839
35.5	0.024142312
35.6	0.024160799
35.7	0.0241793
35.8	0.024197814
35.9	0.024216343
36	0.024234885
36.1	0.024253441
36.2	0.024272011
36.3	0.024290594
36.4	0.024309192
36.5	0.024327803
36.6	0.024346428
36.7	0.024365067
36.8	0.02438372
36.9	0.024402386
37	0.024421067
37.1	0.024439761
37.2	0.02445847
37.3	0.024477192
37.4	0.024495928
37.5	0.024514678
37.6	0.024533443
37.7	0.024552221
37.8	0.024571013
37.9	0.024589819
38	0.024608639
38.1	0.024627472
38.2	0.02464632
38.3	0.024665182
38.4	0.024684058
38.5	0.024702948
38.6	0.024721852
38.7	0.024740771
38.8	0.024759703
38.9	0.024778649
39	0.024797609
39.1	0.024816584
39.2	0.024835572
39.3	0.024854575
39.4	0.024873592
39.5	0.024892623
39.6	0.024911668
39.7	0.024930727
39.8	0.0249498
39.9	0.024968888
40	0.02498799
40.1	0.025007105
40.2	0.025026236
40.3	0.02504538
40.4	0.025064538
40.5	0.025083711
40.6	0.025102898
40.7	0.025122099
40.8	0.025141315
40.9	0.025160545
41	0.025179789
41.1	0.025199047
41.2	0.02521832
41.3	0.025237607
41.4	0.025256908
41.5	0.025276224
41.6	0.025295554
41.7	0.025314898
41.8	0.025334257
41.9	0.02535363
42	0.025373017
42.1	0.025392419
42.2	0.025411835
42.3	0.025431266
42.4	0.025450711
42.5	0.025470171
42.6	0.025489645
42.7	0.025509133
42.8	0.025528636
42.9	0.025548153
43	0.025567685
43.1	0.025587231
43.2	0.025606792
43.3	0.025626368
43.4	0.025645957
43.5	0.025665562
43.6	0.025685181
43.7	0.025704814
43.8	0.025724462
43.9	0.025744125
44	0.025763802
44.1	0.025783494
44.2	0.0258032
44.3	0.025822921
44.4	0.025842657
44.5	0.025862407
44.6	0.025882172
44.7	0.025901952
44.8	0.025921746
44.9	0.025941555
45	0.025961379
45.1	0.025981217
45.2	0.02600107
45.3	0.026020938
45.4	0.02604082
45.5	0.026060718
45.6	0.02608063
45.7	0.026100556
45.8	0.026120498
45.9	0.026140454
46	0.026160425
46.1	0.026180411
46.2	0.026200412
46.3	0.026220427
46.4	0.026240458
46.5	0.026260503
46.6	0.026280563
46.7	0.026300638
46.8	0.026320728
46.9	0.026340832
47	0.026360952
47.1	0.026381086
47.2	0.026401236
47.3	0.0264214
47.4	0.026441579
47.5	0.026461773
47.6	0.026481982
47.7	0.026502207
47.8	0.026522446
47.9	0.0265427
48	0.026562969
48.1	0.026583253
48.2	0.026603552
48.3	0.026623866
48.4	0.026644195
48.5	0.026664539
48.6	0.026684899
48.7	0.026705273
48.8	0.026725663
48.9	0.026746067
49	0.026766487
49.1	0.026786921
49.2	0.026807371
49.3	0.026827836
49.4	0.026848316
49.5	0.026868812
49.6	0.026889322
49.7	0.026909848
49.8	0.026930389
49.9	0.026950945
50	0.026971516
50.1	0.026992103
50.2	0.027012704
50.3	0.027033321
50.4	0.027053953
50.5	0.027074601
50.6	0.027095264
50.7	0.027115942
50.8	0.027136635
50.9	0.027157343
51	0.027178067
51.1	0.027198807
51.2	0.027219561
51.3	0.027240331
51.4	0.027261116
51.5	0.027281917
51.6	0.027302733
51.7	0.027323565
51.8	0.027344411
51.9	0.027365274
52	0.027386151
52.1	0.027407044
52.2	0.027427953
52.3	0.027448877
52.4	0.027469816
52.5	0.027490771
52.6	0.027511742
52.7	0.027532728
52.8	0.027553729
52.9	0.027574746
53	0.027595778
53.1	0.027616827
53.2	0.02763789
53.3	0.027658969
53.4	0.027680064
53.5	0.027701174
53.6	0.0277223
53.7	0.027743442
53.8	0.027764599
53.9	0.027785771
54	0.02780696
54.1	0.027828164
54.2	0.027849383
54.3	0.027870619
54.4	0.02789187
54.5	0.027913137
54.6	0.027934419
54.7	0.027955717
54.8	0.027977031
54.9	0.027998361
55	0.028019706
55.1	0.028041067
55.2	0.028062444
55.3	0.028083836
55.4	0.028105245
55.5	0.028126669
55.6	0.028148109
55.7	0.028169565
55.8	0.028191037
55.9	0.028212524
56	0.028234028
56.1	0.028255547
56.2	0.028277082
56.3	0.028298633
56.4	0.0283202
56.5	0.028341783
56.6	0.028363382
56.7	0.028384996
56.8	0.028406627
56.9	0.028428274
57	0.028449936
57.1	0.028471615
57.2	0.028493309
57.3	0.02851502
57.4	0.028536746
57.5	0.028558489
57.6	0.028580248
57.7	0.028602022
57.8	0.028623813
57.9	0.02864562
58	0.028667443
58.1	0.028689281
58.2	0.028711136
58.3	0.028733008
58.4	0.028754895
58.5	0.028776798
58.6	0.028798718
58.7	0.028820653
58.8	0.028842605
58.9	0.028864573
59	0.028886558
59.1	0.028908558
59.2	0.028930575
59.3	0.028952607
59.4	0.028974657
59.5	0.028996722
59.6	0.029018803
59.7	0.029040901
59.8	0.029063015
59.9	0.029085146
60	0.029107293
60.1	0.029129456
60.2	0.029151635
60.3	0.029173831
60.4	0.029196043
60.5	0.029218271
60.6	0.029240516
60.7	0.029262777
60.8	0.029285054
60.9	0.029307348
61	0.029329659
61.1	0.029351985
61.2	0.029374329
61.3	0.029396688
61.4	0.029419064
61.5	0.029441457
61.6	0.029463866
61.7	0.029486291
61.8	0.029508733
61.9	0.029531192
62	0.029553667
62.1	0.029576159
62.2	0.029598667
62.3	0.029621192
62.4	0.029643733
62.5	0.029666291
62.6	0.029688865
62.7	0.029711456
62.8	0.029734064
62.9	0.029756688
63	0.029779329
63.1	0.029801987
63.2	0.029824661
63.3	0.029847352
63.4	0.02987006
63.5	0.029892784
63.6	0.029915525
63.7	0.029938283
63.8	0.029961058
63.9	0.029983849
64	0.030006657
64.1	0.030029482
64.2	0.030052323
64.3	0.030075181
64.4	0.030098057
64.5	0.030120948
64.6	0.030143857
64.7	0.030166783
64.8	0.030189725
64.9	0.030212685
65	0.030235661
65.1	0.030258654
65.2	0.030281664
65.3	0.030304691
65.4	0.030327734
65.5	0.030350795
65.6	0.030373873
65.7	0.030396967
65.8	0.030420079
65.9	0.030443207
66	0.030466353
66.1	0.030489516
66.2	0.030512695
66.3	0.030535892
66.4	0.030559105
66.5	0.030582336
66.6	0.030605583
66.7	0.030628848
66.8	0.03065213
66.9	0.030675429
67	0.030698745
67.1	0.030722078
67.2	0.030745428
67.3	0.030768796
67.4	0.03079218
67.5	0.030815582
67.6	0.030839001
67.7	0.030862437
67.8	0.03088589
67.9	0.030909361
68	0.030932848
68.1	0.030956353
68.2	0.030979876
68.3	0.031003415
68.4	0.031026972
68.5	0.031050546
68.6	0.031074137
68.7	0.031097745
68.8	0.031121371
68.9	0.031145014
69	0.031168675
69.1	0.031192353
69.2	0.031216048
69.3	0.031239761
69.4	0.031263491
69.5	0.031287238
69.6	0.031311003
69.7	0.031334785
69.8	0.031358585
69.9	0.031382402
70	0.031406237
70.1	0.031430089
70.2	0.031453958
70.3	0.031477845
70.4	0.03150175
70.5	0.031525672
70.6	0.031549611
70.7	0.031573568
70.8	0.031597543
70.9	0.031621535
71	0.031645545
71.1	0.031669573
71.2	0.031693618
71.3	0.03171768
71.4	0.03174176
71.5	0.031765858
71.6	0.031789974
71.7	0.031814107
71.8	0.031838258
71.9	0.031862426
72	0.031886612
72.1	0.031910816
72.2	0.031935038
72.3	0.031959277
72.4	0.031983535
72.5	0.032007809
72.6	0.032032102
72.7	0.032056412
72.8	0.032080741
72.9	0.032105087
73	0.032129451
73.1	0.032153832
73.2	0.032178232
73.3	0.032202649
73.4	0.032227084
73.5	0.032251537
73.6	0.032276008
73.7	0.032300497
73.8	0.032325004
73.9	0.032349529
74	0.032374072
74.1	0.032398632
74.2	0.032423211
74.3	0.032447807
74.4	0.032472422
74.5	0.032497054
74.6	0.032521705
74.7	0.032546374
74.8	0.03257106
74.9	0.032595765
75	0.032620488
75.1	0.032645228
75.2	0.032669987
75.3	0.032694764
75.4	0.032719559
75.5	0.032744373
75.6	0.032769204
75.7	0.032794054
75.8	0.032818921
75.9	0.032843807
76	0.032868711
76.1	0.032893633
76.2	0.032918574
76.3	0.032943532
76.4	0.032968509
76.5	0.032993504
76.6	0.033018518
76.7	0.033043549
76.8	0.033068599
76.9	0.033093667
77	0.033118754
77.1	0.033143859
77.2	0.033168982
77.3	0.033194123
77.4	0.033219283
77.5	0.033244462
77.6	0.033269658
77.7	0.033294873
77.8	0.033320107
77.9	0.033345359
78	0.033370629
78.1	0.033395918
78.2	0.033421225
78.3	0.03344655
78.4	0.033471894
78.5	0.033497257
78.6	0.033522638
78.7	0.033548038
78.8	0.033573456
78.9	0.033598893
79	0.033624348
79.1	0.033649822
79.2	0.033675314
79.3	0.033700825
79.4	0.033726355
79.5	0.033751903
79.6	0.03377747
79.7	0.033803055
79.8	0.03382866
79.9	0.033854282
80	0.033879924
80.1	0.033905584
80.2	0.033931263
80.3	0.033956961
80.4	0.033982677
80.5	0.034008412
80.6	0.034034166
80.7	0.034059939
80.8	0.03408573
80.9	0.03411154
81	0.034137369
81.1	0.034163217
81.2	0.034189084
81.3	0.034214969
81.4	0.034240874
81.5	0.034266797
81.6	0.034292739
81.7	0.0343187
81.8	0.03434468
81.9	0.034370679
82	0.034396697
82.1	0.034422733
82.2	0.034448789
82.3	0.034474864
82.4	0.034500957
82.5	0.03452707
82.6	0.034553202
82.7	0.034579352
82.8	0.034605522
82.9	0.034631711
83	0.034657919
83.1	0.034684146
83.2	0.034710392
83.3	0.034736657
83.4	0.034762941
83.5	0.034789244
83.6	0.034815567
83.7	0.034841908
83.8	0.034868269
83.9	0.034894649
84	0.034921048
84.1	0.034947467
84.2	0.034973904
84.3	0.035000361
84.4	0.035026837
84.5	0.035053332
84.6	0.035079847
84.7	0.035106381
84.8	0.035132934
84.9	0.035159506
85	0.035186098
85.1	0.035212709
85.2	0.03523934
85.3	0.035265989
85.4	0.035292659
85.5	0.035319347
85.6	0.035346055
85.7	0.035372783
85.8	0.035399529
85.9	0.035426296
86	0.035453081
86.1	0.035479886
86.2	0.035506711
86.3	0.035533555
86.4	0.035560419
86.5	0.035587302
86.6	0.035614204
86.7	0.035641127
86.8	0.035668068
86.9	0.03569503
87	0.03572201
87.1	0.035749011
87.2	0.035776031
87.3	0.035803071
87.4	0.03583013
87.5	0.035857209
87.6	0.035884308
87.7	0.035911426
87.8	0.035938564
87.9	0.035965722
88	0.035992899
88.1	0.036020096
88.2	0.036047313
88.3	0.03607455
88.4	0.036101806
88.5	0.036129082
88.6	0.036156378
88.7	0.036183694
88.8	0.036211029
88.9	0.036238385
89	0.03626576
89.1	0.036293155
89.2	0.03632057
89.3	0.036348005
89.4	0.03637546
89.5	0.036402934
89.6	0.036430429
89.7	0.036457943
89.8	0.036485478
89.9	0.036513032
90	0.036540606
90.1	0.036568201
90.2	0.036595815
90.3	0.036623449
90.4	0.036651104
90.5	0.036678778
90.6	0.036706473
90.7	0.036734187
90.8	0.036761922
90.9	0.036789677
91	0.036817452
91.1	0.036845247
91.2	0.036873062
91.3	0.036900897
91.4	0.036928752
91.5	0.036956628
91.6	0.036984524
91.7	0.03701244
91.8	0.037040376
91.9	0.037068332
92	0.037096309
92.1	0.037124306
92.2	0.037152323
92.3	0.037180361
92.4	0.037208418
92.5	0.037236497
92.6	0.037264595
92.7	0.037292714
92.8	0.037320853
92.9	0.037349012
93	0.037377192
93.1	0.037405392
93.2	0.037433613
93.3	0.037461854
93.4	0.037490115
93.5	0.037518397
93.6	0.0375467
93.7	0.037575023
93.8	0.037603366
93.9	0.03763173
94	0.037660114
94.1	0.037688519
94.2	0.037716944
94.3	0.03774539
94.4	0.037773857
94.5	0.037802344
94.6	0.037830852
94.7	0.03785938
94.8	0.037887929
94.9	0.037916498
95	0.037945089
95.1	0.037973699
95.2	0.038002331
95.3	0.038030983
95.4	0.038059656
95.5	0.03808835
95.6	0.038117064
95.7	0.038145799
95.8	0.038174555
95.9	0.038203332
96	0.038232129
96.1	0.038260947
96.2	0.038289787
96.3	0.038318646
96.4	0.038347527
96.5	0.038376429
96.6	0.038405351
96.7	0.038434294
96.8	0.038463259
96.9	0.038492244
97	0.03852125
97.1	0.038550277
97.2	0.038579325
97.3	0.038608394
97.4	0.038637483
97.5	0.038666594
97.6	0.038695726
97.7	0.038724879
97.8	0.038754053
97.9	0.038783248
98	0.038812464
98.1	0.038841701
98.2	0.038870959
98.3	0.038900238
98.4	0.038929539
98.5	0.03895886
98.6	0.038988203
98.7	0.039017567
98.8	0.039046952
98.9	0.039076358
99	0.039105786
99.1	0.039135234
99.2	0.039164704
99.3	0.039194195
99.4	0.039223707
99.5	0.039253241
99.6	0.039282796
99.7	0.039312372
99.8	0.039341969
99.9	0.039371588
100	0.039401228
100.1	0.03943089
100.2	0.039460573
100.3	0.039490277
100.4	0.039520003
100.5	0.03954975
100.6	0.039579518
100.7	0.039609308
100.8	0.039639119
100.9	0.039668952
101	0.039698807
101.1	0.039728682
101.2	0.03975858
101.3	0.039788499
101.4	0.039818439
101.5	0.039848401
101.6	0.039878384
101.7	0.039908389
101.8	0.039938416
101.9	0.039968464
102	0.039998534
102.1	0.040028626
102.2	0.040058739
102.3	0.040088874
102.4	0.04011903
102.5	0.040149208
102.6	0.040179408
102.7	0.04020963
102.8	0.040239873
102.9	0.040270138
103	0.040300425
103.1	0.040330734
103.2	0.040361064
103.3	0.040391416
103.4	0.04042179
103.5	0.040452186
103.6	0.040482604
103.7	0.040513044
103.8	0.040543505
103.9	0.040573988
104	0.040604494
104.1	0.040635021
104.2	0.04066557
104.3	0.040696141
104.4	0.040726734
104.5	0.040757349
104.6	0.040787986
104.7	0.040818645
104.8	0.040849326
104.9	0.040880029
105	0.040910754
105.1	0.040941501
105.2	0.04097227
105.3	0.041003062
105.4	0.041033875
105.5	0.041064711
105.6	0.041095568
105.7	0.041126448
105.8	0.04115735
105.9	0.041188274
106	0.041219221
106.1	0.041250189
106.2	0.04128118
106.3	0.041312193
106.4	0.041343228
106.5	0.041374286
106.6	0.041405366
106.7	0.041436468
106.8	0.041467592
106.9	0.041498739
107	0.041529908
107.1	0.041561099
107.2	0.041592313
107.3	0.041623549
107.4	0.041654808
107.5	0.041686089
107.6	0.041717392
107.7	0.041748718
107.8	0.041780066
107.9	0.041811437
108	0.04184283
108.1	0.041874246
108.2	0.041905684
108.3	0.041937145
108.4	0.041968628
108.5	0.042000134
108.6	0.042031662
108.7	0.042063213
108.8	0.042094787
108.9	0.042126383
109	0.042158002
109.1	0.042189644
109.2	0.042221308
109.3	0.042252994
109.4	0.042284704
109.5	0.042316436
109.6	0.042348191
109.7	0.042379969
109.8	0.042411769
109.9	0.042443592
110	0.042475438
110.1	0.042507307
110.2	0.042539198
110.3	0.042571113
110.4	0.04260305
110.5	0.04263501
110.6	0.042666993
110.7	0.042698998
110.8	0.042731027
110.9	0.042763079
111	0.042795153
111.1	0.04282725
111.2	0.042859371
111.3	0.042891514
111.4	0.04292368
111.5	0.04295587
111.6	0.042988082
111.7	0.043020317
111.8	0.043052576
111.9	0.043084857
112	0.043117162
112.1	0.043149489
112.2	0.04318184
112.3	0.043214214
112.4	0.043246611
112.5	0.043279031
112.6	0.043311474
112.7	0.04334394
112.8	0.04337643
112.9	0.043408943
113	0.043441479
113.1	0.043474038
113.2	0.04350662
113.3	0.043539226
113.4	0.043571855
113.5	0.043604507
113.6	0.043637183
113.7	0.043669882
113.8	0.043702604
113.9	0.04373535
114	0.043768119
114.1	0.043800911
114.2	0.043833727
114.3	0.043866566
114.4	0.043899429
114.5	0.043932315
114.6	0.043965225
114.7	0.043998158
114.8	0.044031114
114.9	0.044064094
115	0.044097098
115.1	0.044130125
115.2	0.044163175
115.3	0.044196249
115.4	0.044229347
115.5	0.044262469
115.6	0.044295613
115.7	0.044328782
115.8	0.044361974
115.9	0.04439519
116	0.04442843
116.1	0.044461693
116.2	0.04449498
116.3	0.04452829
116.4	0.044561625
116.5	0.044594983
116.6	0.044628365
116.7	0.04466177
116.8	0.0446952
116.9	0.044728653
117	0.04476213
117.1	0.044795631
117.2	0.044829156
117.3	0.044862704
117.4	0.044896277
117.5	0.044929873
117.6	0.044963493
117.7	0.044997138
117.8	0.045030806
117.9	0.045064498
118	0.045098214
118.1	0.045131954
118.2	0.045165718
118.3	0.045199506
118.4	0.045233319
118.5	0.045267155
118.6	0.045301015
118.7	0.045334899
118.8	0.045368808
118.9	0.04540274
119	0.045436697
119.1	0.045470678
119.2	0.045504683
119.3	0.045538712
119.4	0.045572765
119.5	0.045606843
119.6	0.045640945
119.7	0.045675071
119.8	0.045709221
119.9	0.045743395
120	0.045777594
120.1	0.045811817
120.2	0.045846065
120.3	0.045880336
120.4	0.045914632
120.5	0.045948953
120.6	0.045983298
120.7	0.046017667
120.8	0.04605206
120.9	0.046086478
121	0.046120921
121.1	0.046155388
121.2	0.046189879
121.3	0.046224395
121.4	0.046258935
121.5	0.0462935
121.6	0.046328089
121.7	0.046362703
121.8	0.046397342
121.9	0.046432005
122	0.046466693
122.1	0.046501405
122.2	0.046536142
122.3	0.046570903
122.4	0.046605689
122.5	0.0466405
122.6	0.046675336
122.7	0.046710196
122.8	0.046745081
122.9	0.04677999
123	0.046814925
123.1	0.046849884
123.2	0.046884868
123.3	0.046919877
123.4	0.04695491
123.5	0.046989969
123.6	0.047025052
123.7	0.04706016
123.8	0.047095293
123.9	0.047130451
124	0.047165633
124.1	0.047200841
124.2	0.047236073
124.3	0.047271331
124.4	0.047306613
124.5	0.047341921
124.6	0.047377253
124.7	0.047412611
124.8	0.047447993
124.9	0.047483401
125	0.047518834
125.1	0.047554291
125.2	0.047589774
125.3	0.047625282
125.4	0.047660815
125.5	0.047696373
125.6	0.047731956
125.7	0.047767565
125.8	0.047803198
125.9	0.047838857
126	0.047874541
126.1	0.047910251
126.2	0.047945985
126.3	0.047981745
126.4	0.04801753
126.5	0.048053341
126.6	0.048089176
126.7	0.048125037
126.8	0.048160924
126.9	0.048196835
127	0.048232773
127.1	0.048268735
127.2	0.048304723
127.3	0.048340736
127.4	0.048376775
127.5	0.048412839
127.6	0.048448929
127.7	0.048485044
127.8	0.048521185
127.9	0.048557351
128	0.048593543
128.1	0.04862976
128.2	0.048666003
128.3	0.048702272
128.4	0.048738566
128.5	0.048774886
128.6	0.048811231
128.7	0.048847602
128.8	0.048883998
128.9	0.048920421
129	0.048956869
129.1	0.048993343
129.2	0.049029842
129.3	0.049066367
129.4	0.049102918
129.5	0.049139495
129.6	0.049176097
129.7	0.049212726
129.8	0.04924938
129.9	0.04928606
130	0.049322766
130.1	0.049359497
130.2	0.049396255
130.3	0.049433039
130.4	0.049469848
130.5	0.049506683
130.6	0.049543545
130.7	0.049580432
130.8	0.049617345
130.9	0.049654285
131	0.04969125
131.1	0.049728241
131.2	0.049765259
131.3	0.049802302
131.4	0.049839372
131.5	0.049876467
131.6	0.049913589
131.7	0.049950737
131.8	0.049987911
131.9	0.050025111
132	0.050062338
132.1	0.05009959
132.2	0.050136869
132.3	0.050174174
132.4	0.050211505
132.5	0.050248863
132.6	0.050286247
132.7	0.050323657
132.8	0.050361093
132.9	0.050398556
133	0.050436045
133.1	0.050473561
133.2	0.050511103
133.3	0.050548671
133.4	0.050586265
133.5	0.050623886
133.6	0.050661534
133.7	0.050699208
133.8	0.050736908
133.9	0.050774635
134	0.050812389
134.1	0.050850169
134.2	0.050887975
134.3	0.050925808
134.4	0.050963668
134.5	0.051001554
134.6	0.051039467
134.7	0.051077406
134.8	0.051115372
134.9	0.051153365
135	0.051191384
135.1	0.051229431
135.2	0.051267503
135.3	0.051305603
135.4	0.051343729
135.5	0.051381882
135.6	0.051420062
135.7	0.051458269
135.8	0.051496502
135.9	0.051534762
136	0.051573049
136.1	0.051611363
136.2	0.051649704
136.3	0.051688071
136.4	0.051726466
136.5	0.051764887
136.6	0.051803336
136.7	0.051841811
136.8	0.051880313
136.9	0.051918843
137	0.051957399
137.1	0.051995982
137.2	0.052034593
137.3	0.05207323
137.4	0.052111895
137.5	0.052150586
137.6	0.052189305
137.7	0.052228051
137.8	0.052266823
137.9	0.052305624
138	0.052344451
138.1	0.052383305
138.2	0.052422187
138.3	0.052461096
138.4	0.052500032
138.5	0.052538995
138.6	0.052577986
138.7	0.052617003
138.8	0.052656049
138.9	0.052695121
139	0.052734221
139.1	0.052773348
139.2	0.052812503
139.3	0.052851685
139.4	0.052890894
139.5	0.052930131
139.6	0.052969395
139.7	0.053008687
139.8	0.053048006
139.9	0.053087352
140	0.053126726
140.1	0.053166128
140.2	0.053205557
140.3	0.053245014
140.4	0.053284498
140.5	0.05332401
140.6	0.05336355
140.7	0.053403117
140.8	0.053442711
140.9	0.053482334
141	0.053521984
141.1	0.053561662
141.2	0.053601367
141.3	0.0536411
141.4	0.053680861
141.5	0.05372065
141.6	0.053760466
141.7	0.05380031
141.8	0.053840183
141.9	0.053880082
142	0.05392001
142.1	0.053959966
142.2	0.053999949
142.3	0.05403996
142.4	0.05408
142.5	0.054120067
142.6	0.054160162
142.7	0.054200285
142.8	0.054240436
142.9	0.054280615
143	0.054320822
143.1	0.054361057
143.2	0.05440132
143.3	0.054441611
143.4	0.054481931
143.5	0.054522278
143.6	0.054562653
143.7	0.054603057
143.8	0.054643489
143.9	0.054683949
144	0.054724437
144.1	0.054764953
144.2	0.054805497
144.3	0.05484607
144.4	0.054886671
144.5	0.0549273
144.6	0.054967958
144.7	0.055008643
144.8	0.055049358
144.9	0.0550901
145	0.055130871
145.1	0.05517167
145.2	0.055212498
145.3	0.055253354
145.4	0.055294238
145.5	0.055335151
145.6	0.055376092
145.7	0.055417062
145.8	0.05545806
145.9	0.055499087
146	0.055540142
146.1	0.055581226
146.2	0.055622338
146.3	0.055663479
146.4	0.055704649
146.5	0.055745847
146.6	0.055787073
146.7	0.055828329
146.8	0.055869613
146.9	0.055910926
147	0.055952267
147.1	0.055993637
147.2	0.056035036
147.3	0.056076464
147.4	0.05611792
147.5	0.056159405
147.6	0.056200919
147.7	0.056242462
147.8	0.056284033
147.9	0.056325634
148	0.056367263
148.1	0.056408921
148.2	0.056450609
148.3	0.056492325
148.4	0.056534069
148.5	0.056575843
148.6	0.056617646
148.7	0.056659478
148.8	0.056701339
148.9	0.056743229
149	0.056785148
149.1	0.056827096
149.2	0.056869073
149.3	0.056911079
149.4	0.056953114
149.5	0.056995179
149.6	0.057037272
149.7	0.057079395
149.8	0.057121547
149.9	0.057163728
150	0.057205938
150.1	0.057248178
150.2	0.057290447
150.3	0.057332745
150.4	0.057375072
150.5	0.057417429
150.6	0.057459815
150.7	0.05750223
150.8	0.057544675
150.9	0.057587149
151	0.057629652
151.1	0.057672185
151.2	0.057714747
151.3	0.057757339
151.4	0.05779996
151.5	0.057842611
151.6	0.057885291
151.7	0.057928001
151.8	0.05797074
151.9	0.058013508
152	0.058056307
152.1	0.058099135
152.2	0.058141992
152.3	0.058184879
152.4	0.058227796
152.5	0.058270742
152.6	0.058313718
152.7	0.058356724
152.8	0.058399759
152.9	0.058442825
153	0.05848592
153.1	0.058529044
153.2	0.058572199
153.3	0.058615383
153.4	0.058658597
153.5	0.058701841
153.6	0.058745115
153.7	0.058788418
153.8	0.058831752
153.9	0.058875115
154	0.058918508
154.1	0.058961931
154.2	0.059005385
154.3	0.059048868
154.4	0.059092381
154.5	0.059135924
154.6	0.059179497
154.7	0.0592231
154.8	0.059266734
154.9	0.059310397
155	0.05935409
155.1	0.059397814
155.2	0.059441568
155.3	0.059485352
155.4	0.059529165
155.5	0.05957301
155.6	0.059616884
155.7	0.059660789
155.8	0.059704723
155.9	0.059748689
156	0.059792684
156.1	0.05983671
156.2	0.059880766
156.3	0.059924852
156.4	0.059968968
156.5	0.060013115
156.6	0.060057293
156.7	0.060101501
156.8	0.060145739
156.9	0.060190007
157	0.060234307
157.1	0.060278636
157.2	0.060322996
157.3	0.060367387
157.4	0.060411808
157.5	0.060456259
157.6	0.060500741
157.7	0.060545254
157.8	0.060589797
157.9	0.060634371
158	0.060678976
158.1	0.060723611
158.2	0.060768277
158.3	0.060812974
158.4	0.060857701
158.5	0.060902459
158.6	0.060947248
158.7	0.060992067
158.8	0.061036917
158.9	0.061081798
159	0.06112671
159.1	0.061171653
159.2	0.061216627
159.3	0.061261631
159.4	0.061306666
159.5	0.061351732
159.6	0.061396829
159.7	0.061441958
159.8	0.061487117
159.9	0.061532306
160	0.061577527
160.1	0.061622779
160.2	0.061668062
160.3	0.061713376
160.4	0.061758721
160.5	0.061804098
160.6	0.061849505
160.7	0.061894943
160.8	0.061940413
160.9	0.061985914
161	0.062031445
161.1	0.062077008
161.2	0.062122603
161.3	0.062168228
161.4	0.062213885
161.5	0.062259573
161.6	0.062305292
161.7	0.062351043
161.8	0.062396824
161.9	0.062442638
162	0.062488482
162.1	0.062534358
162.2	0.062580265
162.3	0.062626204
162.4	0.062672174
162.5	0.062718176
162.6	0.062764209
162.7	0.062810273
162.8	0.062856369
162.9	0.062902497
163	0.062948656
163.1	0.062994847
163.2	0.063041069
163.3	0.063087323
163.4	0.063133608
163.5	0.063179925
163.6	0.063226274
163.7	0.063272654
163.8	0.063319066
163.9	0.06336551
164	0.063411985
164.1	0.063458492
164.2	0.063505031
164.3	0.063551602
164.4	0.063598204
164.5	0.063644839
164.6	0.063691505
164.7	0.063738203
164.8	0.063784932
164.9	0.063831694
165	0.063878488
165.1	0.063925313
165.2	0.063972171
165.3	0.06401906
165.4	0.064065981
165.5	0.064112935
165.6	0.06415992
165.7	0.064206938
165.8	0.064253987
165.9	0.064301069
166	0.064348182
166.1	0.064395328
166.2	0.064442506
166.3	0.064489716
166.4	0.064536958
166.5	0.064584232
166.6	0.064631539
166.7	0.064678877
166.8	0.064726248
166.9	0.064773651
167	0.064821087
167.1	0.064868554
167.2	0.064916055
167.3	0.064963587
167.4	0.065011152
167.5	0.065058749
167.6	0.065106378
167.7	0.06515404
167.8	0.065201734
167.9	0.065249461
168	0.06529722
168.1	0.065345012
168.2	0.065392836
168.3	0.065440692
168.4	0.065488581
168.5	0.065536503
168.6	0.065584457
168.7	0.065632444
168.8	0.065680463
168.9	0.065728516
169	0.0657766
169.1	0.065824718
169.2	0.065872868
169.3	0.06592105
169.4	0.065969266
169.5	0.066017514
169.6	0.066065795
169.7	0.066114108
169.8	0.066162455
169.9	0.066210834
170	0.066259246
170.1	0.066307691
170.2	0.066356169
170.3	0.066404679
170.4	0.066453223
170.5	0.066501799
170.6	0.066550409
170.7	0.066599051
170.8	0.066647726
170.9	0.066696435
171	0.066745176
171.1	0.06679395
171.2	0.066842758
171.3	0.066891598
171.4	0.066940472
171.5	0.066989378
171.6	0.067038318
171.7	0.067087291
171.8	0.067136297
171.9	0.067185336
172	0.067234409
172.1	0.067283515
172.2	0.067332653
172.3	0.067381826
172.4	0.067431031
172.5	0.06748027
172.6	0.067529542
172.7	0.067578847
172.8	0.067628186
172.9	0.067677558
173	0.067726963
173.1	0.067776402
173.2	0.067825874
173.3	0.06787538
173.4	0.067924919
173.5	0.067974492
173.6	0.068024098
173.7	0.068073737
173.8	0.068123411
173.9	0.068173117
174	0.068222858
174.1	0.068272632
174.2	0.068322439
174.3	0.06837228
174.4	0.068422155
174.5	0.068472063
174.6	0.068522005
174.7	0.068571981
174.8	0.068621991
174.9	0.068672034
175	0.068722111
175.1	0.068772222
175.2	0.068822367
175.3	0.068872545
175.4	0.068922757
175.5	0.068973003
175.6	0.069023283
175.7	0.069073597
175.8	0.069123945
175.9	0.069174327
176	0.069224742
176.1	0.069275192
176.2	0.069325676
176.3	0.069376193
176.4	0.069426745
176.5	0.069477331
176.6	0.06952795
176.7	0.069578604
176.8	0.069629292
176.9	0.069680014
177	0.06973077
177.1	0.069781561
177.2	0.069832385
177.3	0.069883244
177.4	0.069934137
177.5	0.069985064
177.6	0.070036026
177.7	0.070087021
177.8	0.070138051
177.9	0.070189115
178	0.070240214
178.1	0.070291347
178.2	0.070342514
178.3	0.070393716
178.4	0.070444952
178.5	0.070496223
178.6	0.070547528
178.7	0.070598867
178.8	0.070650241
178.9	0.070701649
179	0.070753092
179.1	0.07080457
179.2	0.070856082
179.3	0.070907628
179.4	0.07095921
179.5	0.071010825
179.6	0.071062476
179.7	0.071114161
179.8	0.071165881
179.9	0.071217635
180	0.071269424
180.1	0.071321248
180.2	0.071373107
180.3	0.071425
180.4	0.071476928
180.5	0.071528891
180.6	0.071580889
180.7	0.071632921
180.8	0.071684989
180.9	0.071737091
181	0.071789229
181.1	0.071841401
181.2	0.071893608
181.3	0.07194585
181.4	0.071998127
181.5	0.072050439
181.6	0.072102786
181.7	0.072155168
181.8	0.072207585
181.9	0.072260038
182	0.072312525
182.1	0.072365047
182.2	0.072417605
182.3	0.072470197
182.4	0.072522825
182.5	0.072575488
182.6	0.072628187
182.7	0.07268092
182.8	0.072733689
182.9	0.072786493
183	0.072839332
183.1	0.072892207
183.2	0.072945116
183.3	0.072998062
183.4	0.073051042
183.5	0.073104058
183.6	0.073157109
183.7	0.073210196
183.8	0.073263318
183.9	0.073316476
184	0.073369669
184.1	0.073422898
184.2	0.073476162
184.3	0.073529462
184.4	0.073582797
184.5	0.073636168
184.6	0.073689574
184.7	0.073743016
184.8	0.073796494
184.9	0.073850007
185	0.073903556
185.1	0.07395714
185.2	0.074010761
185.3	0.074064417
185.4	0.074118109
185.5	0.074171836
185.6	0.074225599
185.7	0.074279399
185.8	0.074333234
185.9	0.074387104
186	0.074441011
186.1	0.074494954
186.2	0.074548932
186.3	0.074602946
186.4	0.074656997
186.5	0.074711083
186.6	0.074765205
186.7	0.074819363
186.8	0.074873557
186.9	0.074927788
187	0.074982054
187.1	0.075036356
187.2	0.075090695
187.3	0.075145069
187.4	0.07519948
187.5	0.075253927
187.6	0.07530841
187.7	0.075362929
187.8	0.075417485
187.9	0.075472076
188	0.075526704
188.1	0.075581369
188.2	0.075636069
188.3	0.075690806
188.4	0.075745579
188.5	0.075800388
188.6	0.075855234
188.7	0.075910116
188.8	0.075965035
188.9	0.07601999
189	0.076074981
189.1	0.076130009
189.2	0.076185074
189.3	0.076240174
189.4	0.076295312
189.5	0.076350486
189.6	0.076405696
189.7	0.076460943
189.8	0.076516227
189.9	0.076571547
190	0.076626904
190.1	0.076682298
190.2	0.076737728
190.3	0.076793195
190.4	0.076848699
190.5	0.076904239
190.6	0.076959816
190.7	0.07701543
190.8	0.077071081
190.9	0.077126768
191	0.077182493
191.1	0.077238254
191.2	0.077294052
191.3	0.077349887
191.4	0.077405759
191.5	0.077461668
191.6	0.077517613
191.7	0.077573596
191.8	0.077629616
191.9	0.077685672
192	0.077741766
192.1	0.077797897
192.2	0.077854065
192.3	0.07791027
192.4	0.077966512
192.5	0.078022791
192.6	0.078079107
192.7	0.078135461
192.8	0.078191851
192.9	0.078248279
193	0.078304744
193.1	0.078361246
193.2	0.078417786
193.3	0.078474363
193.4	0.078530977
193.5	0.078587628
193.6	0.078644317
193.7	0.078701043
193.8	0.078757807
193.9	0.078814608
194	0.078871446
194.1	0.078928322
194.2	0.078985235
194.3	0.079042186
194.4	0.079099174
194.5	0.0791562
194.6	0.079213263
194.7	0.079270364
194.8	0.079327502
194.9	0.079384678
195	0.079441892
195.1	0.079499143
195.2	0.079556432
195.3	0.079613758
195.4	0.079671123
195.5	0.079728524
195.6	0.079785964
195.7	0.079843442
195.8	0.079900957
195.9	0.07995851
196	0.0800161
196.1	0.080073729
196.2	0.080131396
196.3	0.0801891
196.4	0.080246842
196.5	0.080304622
196.6	0.08036244
196.7	0.080420296
196.8	0.08047819
196.9	0.080536122
197	0.080594092
197.1	0.0806521
197.2	0.080710146
197.3	0.08076823
197.4	0.080826352
197.5	0.080884513
197.6	0.080942711
197.7	0.081000948
197.8	0.081059222
197.9	0.081117535
198	0.081175886
198.1	0.081234276
198.2	0.081292703
198.3	0.081351169
198.4	0.081409673
198.5	0.081468216
198.6	0.081526796
198.7	0.081585415
198.8	0.081644073
198.9	0.081702769
199	0.081761503
199.1	0.081820275
199.2	0.081879087
199.3	0.081937936
199.4	0.081996824
199.5	0.082055751
199.6	0.082114716
199.7	0.082173719
199.8	0.082232761
199.9	0.082291842
200	0.082350961
200.1	0.082410119
200.2	0.082469316
200.3	0.082528551
200.4	0.082587825
200.5	0.082647137
200.6	0.082706489
200.7	0.082765879
200.8	0.082825307
200.9	0.082884775
201	0.082944281
201.1	0.083003826
201.2	0.08306341
201.3	0.083123033
201.4	0.083182695
201.5	0.083242396
201.6	0.083302135
201.7	0.083361914
201.8	0.083421731
201.9	0.083481587
202	0.083541483
202.1	0.083601417
202.2	0.083661391
202.3	0.083721403
202.4	0.083781455
202.5	0.083841545
202.6	0.083901675
202.7	0.083961844
202.8	0.084022052
202.9	0.084082299
203	0.084142585
203.1	0.084202911
203.2	0.084263276
203.3	0.08432368
203.4	0.084384123
203.5	0.084444606
203.6	0.084505128
203.7	0.084565689
203.8	0.08462629
203.9	0.08468693
204	0.084747609
204.1	0.084808328
204.2	0.084869086
204.3	0.084929884
204.4	0.084990721
204.5	0.085051598
204.6	0.085112514
204.7	0.085173469
204.8	0.085234465
204.9	0.085295499
205	0.085356574
205.1	0.085417688
205.2	0.085478841
205.3	0.085540034
205.4	0.085601267
205.5	0.08566254
205.6	0.085723852
205.7	0.085785204
205.8	0.085846596
205.9	0.085908027
206	0.085969499
206.1	0.08603101
206.2	0.086092561
206.3	0.086154152
206.4	0.086215782
206.5	0.086277453
206.6	0.086339163
206.7	0.086400914
206.8	0.086462704
206.9	0.086524534
207	0.086586404
207.1	0.086648315
207.2	0.086710265
207.3	0.086772255
207.4	0.086834286
207.5	0.086896356
207.6	0.086958467
207.7	0.087020617
207.8	0.087082808
207.9	0.087145039
208	0.08720731
208.1	0.087269622
208.2	0.087331973
208.3	0.087394365
208.4	0.087456797
208.5	0.08751927
208.6	0.087581783
208.7	0.087644336
208.8	0.087706929
208.9	0.087769563
209	0.087832237
209.1	0.087894951
209.2	0.087957706
209.3	0.088020502
209.4	0.088083337
209.5	0.088146214
209.6	0.08820913
209.7	0.088272088
209.8	0.088335086
209.9	0.088398124
210	0.088461203
210.1	0.088524323
210.2	0.088587483
210.3	0.088650684
210.4	0.088713925
210.5	0.088777208
210.6	0.08884053
210.7	0.088903894
210.8	0.088967298
210.9	0.089030744
211	0.089094229
211.1	0.089157756
211.2	0.089221324
211.3	0.089284932
211.4	0.089348581
211.5	0.089412271
211.6	0.089476002
211.7	0.089539774
211.8	0.089603587
211.9	0.089667441
212	0.089731336
212.1	0.089795272
212.2	0.089859248
212.3	0.089923266
212.4	0.089987325
212.5	0.090051425
212.6	0.090115566
212.7	0.090179748
212.8	0.090243972
212.9	0.090308236
213	0.090372542
213.1	0.090436889
213.2	0.090501277
213.3	0.090565706
213.4	0.090630177
213.5	0.090694689
213.6	0.090759242
213.7	0.090823836
213.8	0.090888472
213.9	0.090953149
214	0.091017868
214.1	0.091082628
214.2	0.091147429
214.3	0.091212272
214.4	0.091277156
214.5	0.091342082
214.6	0.091407049
214.7	0.091472058
214.8	0.091537108
214.9	0.0916022
215	0.091667333
215.1	0.091732508
215.2	0.091797725
215.3	0.091862983
215.4	0.091928283
215.5	0.091993625
215.6	0.092059008
215.7	0.092124433
215.8	0.0921899
215.9	0.092255408
216	0.092320958
216.1	0.09238655
216.2	0.092452184
216.3	0.09251786
216.4	0.092583577
216.5	0.092649337
216.6	0.092715138
216.7	0.092780981
216.8	0.092846867
216.9	0.092912794
217	0.092978763
217.1	0.093044774
217.2	0.093110827
217.3	0.093176922
217.4	0.093243059
217.5	0.093309239
217.6	0.09337546
217.7	0.093441723
217.8	0.093508029
217.9	0.093574377
218	0.093640767
218.1	0.093707199
218.2	0.093773673
218.3	0.09384019
218.4	0.093906749
218.5	0.09397335
218.6	0.094039993
218.7	0.094106679
218.8	0.094173407
218.9	0.094240177
219	0.09430699
219.1	0.094373845
219.2	0.094440743
219.3	0.094507683
219.4	0.094574665
219.5	0.09464169
219.6	0.094708757
219.7	0.094775867
219.8	0.09484302
219.9	0.094910215
220	0.094977452
220.1	0.095044733
220.2	0.095112055
220.3	0.095179421
220.4	0.095246829
220.5	0.09531428
220.6	0.095381773
220.7	0.095449309
220.8	0.095516888
220.9	0.09558451
221	0.095652174
221.1	0.095719881
221.2	0.095787631
221.3	0.095855424
221.4	0.09592326
221.5	0.095991138
221.6	0.09605906
221.7	0.096127024
221.8	0.096195031
221.9	0.096263081
222	0.096331175
222.1	0.096399311
222.2	0.09646749
222.3	0.096535712
222.4	0.096603977
222.5	0.096672286
222.6	0.096740637
222.7	0.096809032
222.8	0.096877469
222.9	0.09694595
223	0.097014474
223.1	0.097083041
223.2	0.097151652
223.3	0.097220305
223.4	0.097289002
223.5	0.097357742
223.6	0.097426525
223.7	0.097495352
223.8	0.097564222
223.9	0.097633136
224	0.097702092
224.1	0.097771092
224.2	0.097840136
224.3	0.097909223
224.4	0.097978353
224.5	0.098047527
224.6	0.098116745
224.7	0.098186005
224.8	0.09825531
224.9	0.098324658
225	0.098394049
225.1	0.098463484
225.2	0.098532963
225.3	0.098602485
225.4	0.098672051
225.5	0.098741661
225.6	0.098811314
225.7	0.098881011
225.8	0.098950752
225.9	0.099020536
226	0.099090365
226.1	0.099160237
226.2	0.099230152
226.3	0.099300112
226.4	0.099370115
226.5	0.099440163
226.6	0.099510254
226.7	0.099580389
226.8	0.099650568
226.9	0.099720791
227	0.099791058
227.1	0.099861369
227.2	0.099931724
227.3	0.100002123
227.4	0.100072566
227.5	0.100143053
227.6	0.100213584
227.7	0.100284159
227.8	0.100354779
227.9	0.100425442
228	0.10049615
228.1	0.100566902
228.2	0.100637698
228.3	0.100708538
228.4	0.100779422
228.5	0.100850351
228.6	0.100921324
228.7	0.100992342
228.8	0.101063403
228.9	0.101134509
229	0.101205659
229.1	0.101276854
229.2	0.101348093
229.3	0.101419377
229.4	0.101490705
229.5	0.101562077
229.6	0.101633494
229.7	0.101704955
229.8	0.101776461
229.9	0.101848012
230	0.101919607
230.1	0.101991246
230.2	0.10206293
230.3	0.102134659
230.4	0.102206432
230.5	0.102278251
230.6	0.102350113
230.7	0.102422021
230.8	0.102493973
230.9	0.10256597
231	0.102638011
231.1	0.102710098
231.2	0.102782229
231.3	0.102854405
231.4	0.102926626
231.5	0.102998891
231.6	0.103071202
231.7	0.103143557
231.8	0.103215957
231.9	0.103288403
232	0.103360893
232.1	0.103433428
232.2	0.103506008
232.3	0.103578633
232.4	0.103651304
232.5	0.103724019
232.6	0.103796779
232.7	0.103869584
232.8	0.103942435
232.9	0.104015331
233	0.104088271
233.1	0.104161257
233.2	0.104234288
233.3	0.104307365
233.4	0.104380486
233.5	0.104453653
233.6	0.104526865
233.7	0.104600122
233.8	0.104673425
233.9	0.104746773
234	0.104820166
234.1	0.104893605
234.2	0.104967089
234.3	0.105040618
234.4	0.105114193
234.5	0.105187813
234.6	0.105261479
234.7	0.10533519
234.8	0.105408947
234.9	0.105482749
235	0.105556597
235.1	0.10563049
235.2	0.105704429
235.3	0.105778414
235.4	0.105852444
235.5	0.10592652
235.6	0.106000641
235.7	0.106074808
235.8	0.106149021
235.9	0.106223279
236	0.106297583
236.1	0.106371933
236.2	0.106446329
236.3	0.106520771
236.4	0.106595258
236.5	0.106669791
236.6	0.10674437
236.7	0.106818995
236.8	0.106893666
236.9	0.106968382
237	0.107043145
237.1	0.107117954
237.2	0.107192808
237.3	0.107267709
237.4	0.107342655
237.5	0.107417648
237.6	0.107492686
237.7	0.107567771
237.8	0.107642902
237.9	0.107718078
238	0.107793301
238.1	0.10786857
238.2	0.107943886
238.3	0.108019247
238.4	0.108094655
238.5	0.108170108
238.6	0.108245609
238.7	0.108321155
238.8	0.108396747
238.9	0.108472386
239	0.108548072
239.1	0.108623803
239.2	0.108699581
239.3	0.108775405
239.4	0.108851276
239.5	0.108927193
239.6	0.109003157
239.7	0.109079167
239.8	0.109155223
239.9	0.109231326
240	0.109307475
240.1	0.109383671
240.2	0.109459914
240.3	0.109536203
240.4	0.109612539
240.5	0.109688921
240.6	0.10976535
240.7	0.109841825
240.8	0.109918348
240.9	0.109994917
241	0.110071532
241.1	0.110148195
241.2	0.110224904
241.3	0.110301659
241.4	0.110378462
241.5	0.110455311
241.6	0.110532208
241.7	0.110609151
241.8	0.110686141
241.9	0.110763178
242	0.110840261
242.1	0.110917392
242.2	0.110994569
242.3	0.111071794
242.4	0.111149065
242.5	0.111226384
242.6	0.111303749
242.7	0.111381162
242.8	0.111458621
242.9	0.111536128
243	0.111613682
243.1	0.111691283
243.2	0.11176893
243.3	0.111846626
243.4	0.111924368
243.5	0.112002157
243.6	0.112079994
243.7	0.112157878
243.8	0.112235809
243.9	0.112313787
244	0.112391813
244.1	0.112469886
244.2	0.112548006
244.3	0.112626174
244.4	0.112704389
244.5	0.112782651
244.6	0.112860961
244.7	0.112939318
244.8	0.113017722
244.9	0.113096175
245	0.113174674
245.1	0.113253221
245.2	0.113331816
245.3	0.113410458
245.4	0.113489147
245.5	0.113567884
245.6	0.113646669
245.7	0.113725501
245.8	0.113804381
245.9	0.113883309
246	0.113962284
246.1	0.114041307
246.2	0.114120378
246.3	0.114199496
246.4	0.114278662
246.5	0.114357876
246.6	0.114437138
246.7	0.114516447
246.8	0.114595804
246.9	0.114675209
247	0.114754662
247.1	0.114834163
247.2	0.114913712
247.3	0.114993308
247.4	0.115072953
247.5	0.115152645
247.6	0.115232386
247.7	0.115312174
247.8	0.11539201
247.9	0.115471895
248	0.115551827
248.1	0.115631808
248.2	0.115711837
248.3	0.115791913
248.4	0.115872038
248.5	0.115952211
248.6	0.116032432
248.7	0.116112701
248.8	0.116193019
248.9	0.116273385
249	0.116353799
249.1	0.116434261
249.2	0.116514771
249.3	0.11659533
249.4	0.116675937
249.5	0.116756592
249.6	0.116837296
249.7	0.116918048
249.8	0.116998848
249.9	0.117079697
250	0.117160594


==> earlyODE_650.txt <==
time	earlyODE
0	0.825185796
0.1	0.825332375
0.2	0.825478858
0.3	0.825625243
0.4	0.825771532
0.5	0.825917724
0.6	0.826063819
0.7	0.826209817
0.8	0.826355718
0.9	0.826501523
1	0.82664723
1.1	0.826792841
1.2	0.826938356
1.3	0.827083774
1.4	0.827229095
1.5	0.827374319
1.6	0.827519447
1.7	0.827664478
1.8	0.827809413
1.9	0.827954251
2	0.828098992
2.1	0.828243637
2.2	0.828388186
2.3	0.828532638
2.4	0.828676993
2.5	0.828821252
2.6	0.828965415
2.7	0.829109482
2.8	0.829253452
2.9	0.829397325
3	0.829541103
3.1	0.829684784
3.2	0.829828369
3.3	0.829971857
3.4	0.83011525
3.5	0.830258546
3.6	0.830401746
3.7	0.83054485
3.8	0.830687857
3.9	0.830830769
4	0.830973585
4.1	0.831116304
4.2	0.831258927
4.3	0.831401455
4.4	0.831543886
4.5	0.831686222
4.6	0.831828461
4.7	0.831970605
4.8	0.832112652
4.9	0.832254604
5	0.83239646
5.1	0.83253822
5.2	0.832679885
5.3	0.832821453
5.4	0.832962926
5.5	0.833104303
5.6	0.833245584
5.7	0.83338677
5.8	0.83352786
5.9	0.833668855
6	0.833809753
6.1	0.833950557
6.2	0.834091264
6.3	0.834231876
6.4	0.834372393
6.5	0.834512814
6.6	0.83465314
6.7	0.83479337
6.8	0.834933505
6.9	0.835073544
7	0.835213488
7.1	0.835353337
7.2	0.83549309
7.3	0.835632748
7.4	0.835772311
7.5	0.835911779
7.6	0.836051151
7.7	0.836190429
7.8	0.836329611
7.9	0.836468698
8	0.836607689
8.1	0.836746586
8.2	0.836885388
8.3	0.837024095
8.4	0.837162706
8.5	0.837301223
8.6	0.837439645
8.7	0.837577972
8.8	0.837716204
8.9	0.837854341
9	0.837992383
9.1	0.83813033
9.2	0.838268183
9.3	0.838405941
9.4	0.838543604
9.5	0.838681172
9.6	0.838818646
9.7	0.838956025
9.8	0.839093309
9.9	0.839230499
10	0.839367594
10.1	0.839504595
10.2	0.839641501
10.3	0.839778313
10.4	0.83991503
10.5	0.840051653
10.6	0.840188181
10.7	0.840324615
10.8	0.840460955
10.9	0.8405972
11	0.840733351
11.1	0.840869408
11.2	0.84100537
11.3	0.841141238
11.4	0.841277012
11.5	0.841412692
11.6	0.841548278
11.7	0.841683769
11.8	0.841819167
11.9	0.84195447
12	0.84208968
12.1	0.842224795
12.2	0.842359816
12.3	0.842494744
12.4	0.842629578
12.5	0.842764317
12.6	0.842898963
12.7	0.843033515
12.8	0.843167973
12.9	0.843302338
13	0.843436609
13.1	0.843570786
13.2	0.843704869
13.3	0.843838859
13.4	0.843972755
13.5	0.844106557
13.6	0.844240266
13.7	0.844373881
13.8	0.844507403
13.9	0.844640831
14	0.844774166
14.1	0.844907408
14.2	0.845040556
14.3	0.84517361
14.4	0.845306572
14.5	0.84543944
14.6	0.845572215
14.7	0.845704896
14.8	0.845837485
14.9	0.84596998
15	0.846102382
15.1	0.846234691
15.2	0.846366906
15.3	0.846499029
15.4	0.846631059
15.5	0.846762995
15.6	0.846894839
15.7	0.84702659
15.8	0.847158248
15.9	0.847289813
16	0.847421285
16.1	0.847552664
16.2	0.84768395
16.3	0.847815144
16.4	0.847946245
16.5	0.848077253
16.6	0.848208169
16.7	0.848338992
16.8	0.848469722
16.9	0.84860036
17	0.848730905
17.1	0.848861358
17.2	0.848991718
17.3	0.849121986
17.4	0.849252161
17.5	0.849382244
17.6	0.849512235
17.7	0.849642133
17.8	0.849771939
17.9	0.849901653
18	0.850031274
18.1	0.850160804
18.2	0.850290241
18.3	0.850419586
18.4	0.850548838
18.5	0.850677999
18.6	0.850807068
18.7	0.850936045
18.8	0.851064929
18.9	0.851193722
19	0.851322423
19.1	0.851451032
19.2	0.851579549
19.3	0.851707974
19.4	0.851836308
19.5	0.851964549
19.6	0.852092699
19.7	0.852220758
19.8	0.852348724
19.9	0.852476599
20	0.852604383
20.1	0.852732074
20.2	0.852859675
20.3	0.852987184
20.4	0.853114601
20.5	0.853241927
20.6	0.853369161
20.7	0.853496304
20.8	0.853623356
20.9	0.853750317
21	0.853877186
21.1	0.854003964
21.2	0.854130651
21.3	0.854257246
21.4	0.854383751
21.5	0.854510164
21.6	0.854636487
21.7	0.854762718
21.8	0.854888858
21.9	0.855014907
22	0.855140866
22.1	0.855266733
22.2	0.85539251
22.3	0.855518195
22.4	0.85564379
22.5	0.855769294
22.6	0.855894708
22.7	0.85602003
22.8	0.856145262
22.9	0.856270404
23	0.856395455
23.1	0.856520415
23.2	0.856645285
23.3	0.856770064
23.4	0.856894752
23.5	0.857019351
23.6	0.857143859
23.7	0.857268276
23.8	0.857392603
23.9	0.85751684
24	0.857640987
24.1	0.857765043
24.2	0.857889009
24.3	0.858012885
24.4	0.858136671
24.5	0.858260367
24.6	0.858383973
24.7	0.858507489
24.8	0.858630914
24.9	0.85875425
25	0.858877496
25.1	0.859000652
25.2	0.859123718
25.3	0.859246694
25.4	0.859369581
25.5	0.859492378
25.6	0.859615085
25.7	0.859737702
25.8	0.85986023
25.9	0.859982668
26	0.860105017
26.1	0.860227276
26.2	0.860349445
26.3	0.860471525
26.4	0.860593516
26.5	0.860715417
26.6	0.860837229
26.7	0.860958952
26.8	0.861080585
26.9	0.861202129
27	0.861323584
27.1	0.86144495
27.2	0.861566226
27.3	0.861687414
27.4	0.861808512
27.5	0.861929521
27.6	0.862050442
27.7	0.862171273
27.8	0.862292015
27.9	0.862412669
28	0.862533233
28.1	0.862653709
28.2	0.862774096
28.3	0.862894394
28.4	0.863014604
28.5	0.863134725
28.6	0.863254757
28.7	0.863374701
28.8	0.863494556
28.9	0.863614322
29	0.863734
29.1	0.86385359
29.2	0.863973091
29.3	0.864092504
29.4	0.864211828
29.5	0.864331064
29.6	0.864450212
29.7	0.864569271
29.8	0.864688243
29.9	0.864807126
30	0.864925921
30.1	0.865044628
30.2	0.865163247
30.3	0.865281778
30.4	0.86540022
30.5	0.865518575
30.6	0.865636842
30.7	0.865755022
30.8	0.865873113
30.9	0.865991116
31	0.866109032
31.1	0.86622686
31.2	0.8663446
31.3	0.866462253
31.4	0.866579818
31.5	0.866697295
31.6	0.866814685
31.7	0.866931988
31.8	0.867049202
31.9	0.86716633
32	0.86728337
32.1	0.867400323
32.2	0.867517188
32.3	0.867633966
32.4	0.867750657
32.5	0.867867261
32.6	0.867983777
32.7	0.868100207
32.8	0.868216549
32.9	0.868332804
33	0.868448973
33.1	0.868565054
33.2	0.868681048
33.3	0.868796955
33.4	0.868912776
33.5	0.86902851
33.6	0.869144157
33.7	0.869259717
33.8	0.86937519
33.9	0.869490577
34	0.869605877
34.1	0.86972109
34.2	0.869836217
34.3	0.869951258
34.4	0.870066212
34.5	0.870181079
34.6	0.87029586
34.7	0.870410555
34.8	0.870525163
34.9	0.870639685
35	0.870754121
35.1	0.870868471
35.2	0.870982734
35.3	0.871096912
35.4	0.871211003
35.5	0.871325008
35.6	0.871438927
35.7	0.87155276
35.8	0.871666507
35.9	0.871780168
36	0.871893744
36.1	0.872007233
36.2	0.872120637
36.3	0.872233955
36.4	0.872347187
36.5	0.872460334
36.6	0.872573394
36.7	0.87268637
36.8	0.87279926
36.9	0.872912064
37	0.873024783
37.1	0.873137416
37.2	0.873249964
37.3	0.873362426
37.4	0.873474803
37.5	0.873587095
37.6	0.873699302
37.7	0.873811423
37.8	0.87392346
37.9	0.874035411
38	0.874147277
38.1	0.874259058
38.2	0.874370754
38.3	0.874482365
38.4	0.874593891
38.5	0.874705332
38.6	0.874816688
38.7	0.87492796
38.8	0.875039147
38.9	0.875150249
39	0.875261266
39.1	0.875372199
39.2	0.875483047
39.3	0.87559381
39.4	0.875704489
39.5	0.875815083
39.6	0.875925593
39.7	0.876036019
39.8	0.87614636
39.9	0.876256616


==> odeN_300.txt <==
time	sp
0	0.0013102
2.0731	0.0013836
4.1462	0.0014586
6.2192	0.0015353
8.2923	0.0016136
18.658	0.0020304
29.023	0.0024884
39.388	0.0029877
49.754	0.0035283
71.932	0.0048237
94.109	0.0063098
116.29	0.0079892
138.46	0.0098648
174.79	0.01337
211.12	0.017428
247.45	0.02206
283.77	0.027283
341.05	0.036768
398.32	0.047855
455.59	0.060617
512.86	0.075117
587.86	0.096816
662.86	0.12166
737.86	0.14966
812.86	0.18075
887.86	0.21478
962.86	0.2515
1037.9	0.29058
1112.9	0.33161
1187.9	0.37408
1262.9	0.41746
1337.9	0.46117
1412.9	0.50464
1487.9	0.54732
1562.9	0.58871
1637.9	0.62838
1712.9	0.66599
1787.9	0.70126
1862.9	0.73403
1937.9	0.7642
2012.9	0.79176
2087.9	0.81673
2162.9	0.83922
2237.9	0.85934
2312.9	0.87726
2387.9	0.89313
2462.9	0.90713
2537.9	0.91944
2612.9	0.93022
2687.9	0.93964
2762.9	0.94785
2837.9	0.95498
2912.9	0.96118
2934.6	0.96282
2956.4	0.96439
2978.2	0.9659
3000	0.96734


==> odeN_350.txt <==
time	sp
0	0.0019636
1.441	0.0020691
2.882	0.002177
4.3229	0.0022873
5.7639	0.0023998
12.969	0.0029974
20.174	0.0036529
27.379	0.004366
34.584	0.005137
50.251	0.0070138
65.919	0.0091686
81.587	0.011607
97.255	0.014335
122.83	0.019428
148.4	0.025349
173.97	0.032134
199.54	0.039823
239.19	0.053613
278.83	0.069807
318.47	0.088523
358.11	0.10985
403.11	0.13729
448.11	0.16817
493.11	0.20239
538.11	0.23976
583.11	0.27994
628.11	0.32249
673.11	0.36688
718.11	0.4125
763.11	0.45867
808.11	0.5047
853.11	0.54992
898.11	0.59375
943.11	0.63564
988.11	0.67517
1033.1	0.71205
1078.1	0.74607
1123.1	0.77713
1168.1	0.80524
1213.1	0.83046
1258.1	0.85292
1303.1	0.8728
1348.1	0.8903
1393.1	0.90561
1438.1	0.91894
1483.1	0.93053
1528.1	0.94055
1573.1	0.94919
1618.1	0.95662
1663.6	0.96307
1709.1	0.96859
1754.5	0.9733
1800	0.97732


==> odeN_400.txt <==
time	sp
0	0.0032283
0.97331	0.0033975
1.9466	0.0035705
2.9199	0.0037474
3.8932	0.0039281
8.7598	0.0048901
13.626	0.0059492
18.493	0.0071062
23.359	0.0083618
33.696	0.011361
44.033	0.014824
54.37	0.018765
64.707	0.0232
81.201	0.031343
97.696	0.040862
114.19	0.051831
130.68	0.064317
155.63	0.086215
180.57	0.1119
205.52	0.14148
230.47	0.17491
255.47	0.21216
280.47	0.25287
305.47	0.2966
330.47	0.3428
355.47	0.39076
380.47	0.43969
405.47	0.48878
430.47	0.53723
455.47	0.58426
480.47	0.62922
505.47	0.67159
530.47	0.71098
555.47	0.74714
580.47	0.77996
605.47	0.80944
630.47	0.83568
655.47	0.85885
680.47	0.87916
705.47	0.89684
730.47	0.91216
755.47	0.92537
780.47	0.93671
805.47	0.94642
830.47	0.95469
855.47	0.96174
880.47	0.96772
905.47	0.97279
930.47	0.97707
947.85	0.97966
965.23	0.98196
982.62	0.984
1000	0.98581


==> odeN_450.txt <==
time	sp
0	0.0066561
0.62229	0.0069976
1.2446	0.0073443
1.8669	0.0076961
2.4892	0.0080533
5.6006	0.0099172
8.7121	0.011913
11.824	0.014042
14.935	0.016308
23.299	0.023106
31.664	0.031003
40.028	0.040098
48.393	0.0505
60.893	0.068726
73.393	0.090528
85.893	0.11628
98.393	0.14628
110.89	0.18074
123.39	0.21975
135.89	0.26314
148.39	0.31053
160.89	0.36129
173.39	0.41451
185.89	0.46911
198.39	0.52394
210.89	0.57775
223.39	0.62943
235.89	0.67806
248.39	0.72293
260.89	0.76358
273.39	0.79983
285.89	0.83167
298.39	0.85927
310.89	0.88297
323.39	0.90311
335.89	0.92006
348.39	0.93425
360.89	0.94608
373.39	0.95587
385.89	0.96394
398.39	0.97057
410.89	0.97603
423.39	0.98049
435.89	0.98413
448.39	0.98709
461.29	0.98959
474.2	0.9916
487.1	0.99323
500	0.99454


==> odeN_500.txt <==
time	sp
0	0.01838
0.42594	0.019319
0.85189	0.020282
1.2778	0.021268
1.7038	0.022278
3.8335	0.027689
5.9632	0.033711
8.0929	0.040358
10.223	0.047643
14.45	0.064047
18.678	0.083107
22.906	0.10488
27.134	0.12939
33.384	0.17052
39.634	0.21721
45.884	0.2688
52.134	0.32435
58.384	0.38263
64.634	0.44225
70.884	0.50178
77.134	0.55984
83.384	0.61518
89.634	0.66685
95.884	0.71416
102.13	0.75674
108.38	0.79446
114.63	0.82744
120.88	0.85591
127.13	0.88023
133.38	0.90086
139.63	0.91822
145.88	0.93271
152.13	0.94476
158.38	0.95475
164.63	0.963
170.88	0.96977
177.13	0.97533
183.38	0.97989
189.63	0.98362
195.88	0.98666
202.13	0.98914
208.38	0.99117
214.63	0.99282
220.88	0.99416
227.13	0.99525
232.85	0.99607
238.57	0.99675
244.28	0.99731
250	0.99778


==> odeN_550.txt <==
time	sp
0	0.096895
0.21521	0.10183
0.43043	0.10691
0.64564	0.11212
0.86085	0.11745
1.9369	0.14597
3.013	0.17717
4.089	0.21048
5.1651	0.24529
7.2149	0.31355
9.2646	0.38135
11.314	0.44604
13.364	0.50599
16.364	0.58381
19.364	0.64996
22.364	0.70535
25.364	0.75145
28.364	0.78992
31.364	0.82198
34.364	0.84875
37.364	0.8712
40.364	0.89013
43.364	0.9061
46.364	0.91961
49.364	0.93107
52.364	0.94083
55.364	0.94916
58.364	0.95626
61.364	0.96234
64.364	0.96756
67.364	0.97204
70.364	0.97588
73.364	0.97918
76.364	0.98203
79.364	0.98448
82.364	0.98659
85.364	0.98842
88.364	0.98999
91.364	0.99135
94.364	0.99252
97.364	0.99353
100.36	0.9944
103.36	0.99516
106.36	0.99581
109.36	0.99638
112.02	0.99681
114.68	0.9972
117.34	0.99753
120	0.99783


==> odeN_600.txt <==
time	sp
0	0.51482
0.2826	0.53939
0.5652	0.56163
0.84779	0.58186
1.1304	0.60035
1.9179	0.64464
2.7054	0.68048
3.4929	0.7101
4.2805	0.73529
5.4058	0.76566
6.5312	0.7907
7.6565	0.81171
8.7819	0.8297
10.532	0.85317
12.282	0.87228
14.032	0.88808
15.782	0.90142
17.532	0.91284
19.282	0.92265
21.032	0.93114
22.782	0.93853
24.532	0.94501
26.282	0.95071
28.032	0.95575
29.782	0.96021
31.532	0.96418
33.282	0.96771
35.032	0.97087
36.782	0.97369
38.532	0.97622
40.282	0.97849
42.032	0.98054
43.782	0.98238
45.532	0.98403
47.282	0.98553
49.032	0.98688
50.782	0.9881
52.532	0.9892
54.282	0.9902
56.032	0.9911
57.782	0.99192
59.532	0.99266
61.282	0.99333
63.032	0.99394
64.782	0.99449
66.086	0.99487
67.391	0.99522
68.695	0.99555
70	0.99585


==> odeN_650.txt <==
time	sp
0	0.82519
1	0.85313
2	0.87184
3	0.88359
4	0.89351
4.9965	0.90391
5.9931	0.9126
6.9896	0.92001
7.9861	0.92645
8.9861	0.93212
9.9861	0.93714
10.986	0.94162
11.986	0.94564
12.986	0.94928
13.986	0.95258
14.986	0.95559
15.986	0.95834
16.986	0.96087
17.986	0.9632
18.986	0.96536
19.986	0.96735
20.986	0.9692
21.986	0.97092
22.986	0.97253
23.986	0.97402
24.986	0.97542
25.986	0.97673
26.986	0.97796
27.986	0.97911
28.986	0.98019
29.986	0.98121
30.986	0.98216
31.986	0.98307
32.986	0.98392
33.986	0.98472
34.986	0.98548
35.986	0.98619
36.99	0.98687
37.993	0.98751
38.997	0.98812
40	0.9887


==> odet_300.txt <==
time	sp
0	0.0013102
2.3731	0.001384
4.7462	0.0014605
7.1193	0.0015396
9.4924	0.0016214
20.684	0.002045
31.875	0.0025329
43.066	0.0030878
54.257	0.0037116
69.574	0.0046785
84.892	0.005776
100.21	0.0070017
115.53	0.0083509
136.48	0.010386
157.44	0.01262
178.4	0.015034
199.36	0.017606
230.24	0.021643
261.13	0.025927
292.01	0.030419
322.89	0.035096
373.28	0.043091
423.66	0.051562
474.04	0.060569
524.43	0.070203
599.43	0.085947
674.43	0.10372
749.43	0.1239
824.43	0.14682
899.43	0.17279
974.43	0.20202
1049.4	0.23463
1124.4	0.27061
1199.4	0.3098
1274.4	0.35188
1349.4	0.39637
1424.4	0.44262
1499.4	0.48988
1574.4	0.53731
1649.4	0.58407
1724.4	0.62937
1799.4	0.67249
1874.4	0.71289
1949.4	0.75015
2024.4	0.78404
2099.4	0.81448
2174.4	0.84149
2249.4	0.86522
2324.4	0.88587
2399.4	0.90372
2474.4	0.91904
2549.4	0.93209
2624.4	0.94317
2699.4	0.95254
2774.4	0.96043
2849.4	0.96705
2924.4	0.97259
2943.3	0.97383
2962.2	0.97503
2981.1	0.97616
3000	0.97725


==> odet_350.txt <==
time	sp
0	0.0019636
1.6362	0.0020698
3.2724	0.0021799
4.9086	0.0022939
6.5448	0.0024117
14.256	0.0030216
21.967	0.003725
29.678	0.0045262
37.389	0.0054284
47.933	0.0068289
58.477	0.0084241
69.02	0.010213
79.564	0.012192
93.915	0.015178
108.27	0.018485
122.62	0.022091
136.97	0.025974
157.8	0.03206
178.64	0.038634
199.47	0.045661
220.31	0.05312
252.95	0.06567
285.59	0.079333
318.24	0.094213
350.88	0.11044
395.88	0.13531
440.88	0.16342
485.88	0.1951
530.88	0.23053
575.88	0.26975
620.88	0.31261
665.88	0.3587
710.88	0.40741
755.88	0.45792
800.88	0.50924
845.88	0.56033
890.88	0.61015
935.88	0.65776
980.88	0.70238
1025.9	0.74345
1070.9	0.78062
1115.9	0.81375
1160.9	0.84289
1205.9	0.86821
1250.9	0.88997
1295.9	0.90853
1340.9	0.92422
1385.9	0.9374
1430.9	0.94841
1475.9	0.95759
1520.9	0.96519
1565.9	0.97146
1610.9	0.97663
1658.2	0.98108
1705.4	0.9847
1752.7	0.98763
1800	0.99


==> odet_400.txt <==
time	sp
0	0.0032283
1.097	0.0033985
2.1939	0.0035748
3.2909	0.0037571
4.3879	0.0039457
9.5668	0.0049227
14.746	0.0060481
19.925	0.0073284
25.104	0.0087681
32.204	0.011006
39.303	0.013553
46.403	0.016407
53.503	0.019562
63.21	0.024348
72.916	0.029654
82.622	0.035453
92.329	0.041716
106.45	0.051607
120.57	0.062372
134.7	0.07398
148.82	0.086423
170.75	0.10743
192.69	0.1306
214.62	0.1561
236.55	0.18406
261.55	0.21909
286.55	0.25756
311.55	0.29936
336.55	0.34418
361.55	0.39155
386.55	0.44075
411.55	0.49094
436.55	0.54119
461.55	0.59052
486.55	0.63804
511.55	0.68297
536.55	0.72471
561.55	0.76284
586.55	0.79717
611.55	0.82765
636.55	0.85437
661.55	0.87757
686.55	0.89752
711.55	0.91453
736.55	0.92893
761.55	0.94108
786.55	0.95126
811.55	0.95974
836.55	0.9668
861.55	0.97267
886.55	0.97752
911.55	0.98152
936.55	0.98482
952.42	0.98661
968.28	0.98818
984.14	0.98958
1000	0.99081


==> odet_450.txt <==
time	sp
0	0.0066561
0.76098	0.0070009
1.522	0.0073577
2.283	0.0077266
3.0439	0.0081077
6.6545	0.010088
10.265	0.012362
13.876	0.014938
17.486	0.017825
22.471	0.022326
27.456	0.027427
32.441	0.03312
37.425	0.039395
44.337	0.049024
51.249	0.05969
58.16	0.071347
65.072	0.083953
75.279	0.10423
85.486	0.12643
95.693	0.15052
105.9	0.17648
118.4	0.21077
130.9	0.24777
143.4	0.28734
155.9	0.32923
168.4	0.37309
180.9	0.41842
193.4	0.46463
205.9	0.51108
218.4	0.55706
230.9	0.60188
243.4	0.64491
255.9	0.68563
268.4	0.72361
280.9	0.75858
293.4	0.79038
305.9	0.81897
318.4	0.84442
330.9	0.86686
343.4	0.8865
355.9	0.90355
368.4	0.91829
380.9	0.93094
393.4	0.94176
405.9	0.95096
418.4	0.95878
430.9	0.9654
443.4	0.97098
455.9	0.97569
466.92	0.97922
477.95	0.98224
488.97	0.98483
500	0.98705


==> odet_500.txt <==
time	sp
0	0.01838
0.47739	0.019323
0.95479	0.020299
1.4322	0.021308
1.9096	0.02235
4.1916	0.027798
6.4736	0.03404
8.7556	0.041091
11.038	0.048956
14.217	0.061252
17.396	0.075056
20.576	0.090286
23.755	0.10683
28.309	0.13258
32.863	0.16038
37.417	0.18987
41.971	0.22069
48.221	0.26454
54.471	0.30958
60.721	0.35518
66.971	0.40083
73.221	0.44608
79.471	0.49051
85.721	0.53375
91.971	0.57547
98.221	0.61537
104.47	0.65321
110.72	0.68877
116.97	0.72194
123.22	0.75261
129.47	0.78077
135.72	0.80644
141.97	0.82967
148.22	0.85058
154.47	0.86929
160.72	0.88594
166.97	0.90069
173.22	0.91371
179.47	0.92516
185.72	0.93518
191.97	0.94394
198.22	0.95158
204.47	0.95822
210.72	0.96398
216.97	0.96898
223.22	0.9733
229.47	0.97703
235.72	0.98025
241.97	0.98302
243.98	0.98383
245.99	0.9846
247.99	0.98534
250	0.98603


==> odet_550.txt <==
time	sp
0	0.096895
0.28618	0.10183
0.57235	0.10689
0.85853	0.11208
1.1447	0.11739
2.5756	0.14562
4.0065	0.17624
5.4373	0.20866
6.8682	0.24226
9.1527	0.29683
11.437	0.35077
13.722	0.40255
16.006	0.45122
19.006	0.50968
22.006	0.56185
25.006	0.60809
28.006	0.64896
31.006	0.68517
34.006	0.71734
37.006	0.74601
40.006	0.77167
43.006	0.79468
46.006	0.81538
49.006	0.83402
52.006	0.85084
55.006	0.86601
58.006	0.87972
61.006	0.89208
64.006	0.90324
67.006	0.9133
70.006	0.92237
73.006	0.93053
76.006	0.93788
79.006	0.94447
82.006	0.9504
85.006	0.95571
88.006	0.96048
91.006	0.96475
94.006	0.96856
97.006	0.97198
100.01	0.97503
103.01	0.97776
106.01	0.98019
109.01	0.98237
112.01	0.9843
114	0.98548
116	0.98656
118	0.98757
120	0.9885


==> odet_600.txt <==
time	sp
0	0.51482
0.48211	0.53988
0.96423	0.56335
1.4463	0.58526
1.9285	0.60568
3.6785	0.66848
5.4285	0.71681
7.1785	0.75441
8.9285	0.78417
10.678	0.80823
12.428	0.8281
14.178	0.84486
15.928	0.85927
17.678	0.87184
19.428	0.88294
21.178	0.89286
22.928	0.9018
24.678	0.90989
26.428	0.91727
28.178	0.92401
29.928	0.93018
31.678	0.93585
33.428	0.94106
35.178	0.94585
36.928	0.95026
38.678	0.95432
40.428	0.95805
42.178	0.96149
43.928	0.96465
45.678	0.96756
47.428	0.97024
49.178	0.9727
50.928	0.97496
52.678	0.97704
54.428	0.97895
56.178	0.9807
57.928	0.98231
59.678	0.98379
61.428	0.98514
63.178	0.98639
64.928	0.98753
66.196	0.9883
67.464	0.98902
68.732	0.98969
70	0.99033


==> odet_650.txt <==
time	sp
0	0.82519
1	0.84482
2	0.86145
3	0.87564
4	0.88782
5	0.89835
6	0.9075
7	0.91551
8	0.92257
9	0.92882
10	0.93439
11	0.93938
12	0.94387
13	0.94793
14	0.95162
15	0.95498
16	0.95805
17	0.96087
18	0.96347
19	0.96586
20	0.96807
21	0.97011
22	0.97201
23	0.97378
24	0.97542
25	0.97695
26	0.97838
27	0.97972
28	0.98096
29	0.98213
30	0.98322
31	0.98424
32	0.9852
33	0.9861
34	0.98694
35	0.98773
36	0.98847
37	0.98917
38	0.98982
39	0.99044
40	0.99101


==> odet_super_600.txt <==
time	sp
0	0.514818055
1	0.568302995
2	0.615891922
3	0.658234795
4	0.695909922
5	0.729431861
6	0.759258447
7	0.785797042
8	0.809410106
9	0.83042014
10	0.849114093
11	0.865747284
12	0.880546883
13	0.893715021
14	0.905431545
15	0.915856475
16	0.925132194
17	0.933385387
18	0.940728774
19	0.947262648
20	0.953076249
21	0.958248977
22	0.962851479
23	0.966946616
24	0.970590317
25	0.973832349
26	0.976716989
27	0.979283635
28	0.981567342
29	0.983599301
30	0.985407263
31	0.98701592
32	0.988447245
33	0.989720784
34	0.990853933
35	0.991862167
36	0.992759256
37	0.993557453
38	0.994267659
39	0.994899575
40	0.995461829
41	0.995962103
42	0.996407228
43	0.996803284
44	0.99715568
45	0.997469229
46	0.997748213
47	0.997996443
48	0.998217309
49	0.998413827
50	0.998588682
51	0.998744261
52	0.99888269
53	0.999005859
54	0.99911545
55	0.99921296
56	0.999299721
57	0.999376917
58	0.999445604
59	0.999506719
60	0.999561097
61	0.99960948
62	0.99965253
63	0.999690834
64	0.999724915
65	0.99975524
66	0.999782221
67	0.999806229
68	0.999827589
69	0.999846595
70	0.999863506


==> odet_super_650.txt <==
time	sp
0	0.825185796
1	0.841694974
2	0.856645051
3	0.870183266
4	0.882442953
5	0.893544855
6	0.903598311
7	0.912702335
8	0.920946589
9	0.928412268
10	0.9351729
11	0.941295069
12	0.946839071
13	0.951859505
14	0.956405817
15	0.960522783
16	0.964250949
17	0.967627033
18	0.970684285
19	0.973452815
20	0.975959889
21	0.978230199
22	0.980286105
23	0.982147854
24	0.983833783
25	0.985360495
26	0.986743026
27	0.987994994
28	0.989128728
29	0.990155394
30	0.991085103
31	0.991927012
32	0.992689412
33	0.993379812
34	0.994005012
35	0.99457117
36	0.99508386
37	0.995548132
38	0.99596856
39	0.996349283
40	0.996694051


==> odet_super_oneVariable_600.txt <==
time	sp
0	0.514818055
1	0.560110321
2	0.601174505
3	0.638405302
4	0.672160563
5	0.702764734
6	0.730511972
7	0.755668975
8	0.778477544
9	0.799156908
10	0.817905831
11	0.834904521
12	0.850316365
13	0.864289497
14	0.876958221
15	0.888444306
16	0.898858152
17	0.908299855
18	0.916860164
19	0.924621358
20	0.931658037
21	0.938037834
22	0.943822071
23	0.949066342
24	0.953821055
25	0.95813191
26	0.962040342
27	0.965583918
28	0.968796697
29	0.971709559
30	0.974350503
31	0.976744912
32	0.9789158
33	0.980884033
34	0.982668529
35	0.984286441
36	0.985753319
37	0.987083262
38	0.988289054
39	0.989382284
40	0.990373459
41	0.991272107
42	0.992086866
43	0.992825565
44	0.993495307
45	0.994102527
46	0.994653063
47	0.995152205
48	0.995604752
49	0.996015053
50	0.996387052
51	0.996724325
52	0.997030113
53	0.997307355
54	0.997558716
55	0.997786613
56	0.997993235
57	0.998180569
58	0.998350415
59	0.998504405
60	0.998644021
61	0.998770603
62	0.998885368
63	0.99898942
64	0.999083759
65	0.999169291
66	0.999246839
67	0.999317147
68	0.999380892
69	0.999438687
70	0.999491086


==> odet_super_twoVariables_600.txt <==
time	sp
0	0.582905984
1	0.628885123
2	0.669795667
3	0.706196359
4	0.738584354
5	0.767401997
6	0.793042873
7	0.815857179
8	0.836156508
9	0.854218102
10	0.870288642
11	0.884587617
12	0.897310317
13	0.908630506
14	0.918702794
15	0.927664743
16	0.935638756
17	0.942733738
18	0.949046592
19	0.954663536
20	0.959661286
21	0.9641081
22	0.96806471
23	0.971585157
24	0.97471752
25	0.977504582
26	0.979984406
27	0.982190863
28	0.984154086
29	0.98590089
30	0.987455132
31	0.988838039
32	0.990068499
33	0.991163316
34	0.992137445
35	0.993004188
36	0.993775385
37	0.994461567
38	0.995072106
39	0.995615342
40	0.996098693
41	0.996528761
42	0.996911419
43	0.997251895
44	0.997554837
45	0.997824384
46	0.998064217
47	0.998277612
48	0.998467483
49	0.998636423
50	0.998786739
51	0.998920485
52	0.999039488
53	0.999145371
54	0.999239583
55	0.999323409
56	0.999397994
57	0.999464358
58	0.999523405
59	0.999575943
60	0.99962269
61	0.999664284
62	0.999701292
63	0.999734221
64	0.999763519
65	0.999789588
66	0.999812783
67	0.999833421
68	0.999851785
69	0.999868123
70	0.999882661


==> sp_300_less_points.txt <==
time	sp
0	0
30	0.002691025
60	0.004341912
90	0.006508868
120	0.008895853
150	0.011426857
180	0.014268569
210	0.017403654
240	0.021422856
270	0.02605014
300	0.031221496
330	0.036740899
360	0.042784371
390	0.048995866
420	0.055944793
450	0.063393786
480	0.071015469
510	0.07982531
540	0.088631818
570	0.098040405
600	0.107985731
630	0.118331778
660	0.128827177
690	0.139674623
720	0.151160155
750	0.16305174
780	0.175742766
810	0.188225763
840	0.201485531
870	0.214621283
900	0.228413122
930	0.242920389
960	0.25777237
990	0.272344979
1020	0.287442992
1050	0.302286972
1080	0.317364982
1110	0.332442992
1140	0.347591679
1170	0.363208428
1200	0.379432591
1230	0.395366716
1260	0.412019603
1290	0.428413789
1320	0.445013335
1350	0.461646219
1380	0.47720096
1410	0.493430457
1440	0.509211228
1470	0.524955327
1500	0.540967462
1530	0.556680891
1560	0.573191092
1590	0.589438592
1620	0.605054007
1650	0.620986798
1680	0.635638085
1710	0.650387385
1740	0.665043339
1770	0.679586612
1800	0.693812508
1830	0.707639019
1860	0.721550873
1890	0.73567209
1920	0.748809841
1950	0.76177157
1980	0.774425257
2010	0.786130151
2040	0.798329111
2070	0.810245366
2100	0.821714229
2130	0.832108948
2160	0.842781704
2190	0.852755701
2220	0.862241632
2250	0.871350847
2280	0.880216696
2310	0.888646486
2340	0.896546873
2370	0.904051874
2400	0.910817442
2430	0.917338312
2460	0.924107881
2490	0.930468062
2520	0.936280837
2550	0.941790239
2580	0.946858915
2610	0.951373516
2640	0.956018803
2670	0.960346713
2700	0.963709828
2730	0.96695026
2760	0.969901987
2790	0.972609681
2820	0.975187358
2850	0.977610348
2880	0.980008668
2910	0.982031604
2940	0.98379984
2970	0.985539405
3000	0.986958261


==> sp_350_less_points.txt <==
time	sp
0	0
20	0.003522117
40	0.005721225
60	0.00818665
80	0.01123557
100	0.014592525
120	0.018759858
140	0.023292948
160	0.028119785
180	0.033975311
200	0.040852669
220	0.047945479
240	0.055690365
260	0.063160933
280	0.07210024
300	0.082333981
320	0.09276603
340	0.103444394
360	0.114683392
380	0.126865356
400	0.139349068
420	0.152334553
440	0.165980112
460	0.180207452
480	0.194578238
500	0.209875986
520	0.225019431
540	0.241093839
560	0.256744771
580	0.273023203
600	0.28978569
620	0.30628929
640	0.323091782
660	0.341181278
680	0.358495828
700	0.376177849
720	0.394142759
740	0.412590582
760	0.430884101
780	0.449732541
800	0.468370099
820	0.4871271
840	0.505060578
860	0.523620985
880	0.541964224
900	0.560740656
920	0.579642245
940	0.597863756
960	0.615308035
980	0.632814607
1000	0.649417648
1020	0.665948108
1040	0.682879186
1060	0.699644531
1080	0.715608069
1100	0.731422448
1120	0.747049377
1140	0.762251686
1160	0.776801349
1180	0.790720654
1200	0.805101154
1220	0.818009487
1240	0.830752086
1260	0.84268545
1280	0.854225626
1300	0.86502286
1320	0.875094296
1340	0.88466339
1360	0.893713567
1380	0.902806606
1400	0.91117842
1420	0.919455366
1440	0.926987084
1460	0.933946737
1480	0.940062293
1500	0.945956681
1520	0.951247
1540	0.956168134
1560	0.960342896
1580	0.964279346
1600	0.967587153
1620	0.97115899
1640	0.973988456
1660	0.976843068
1680	0.979299348
1700	0.981450451
1720	0.983586124
1740	0.985465768
1760	0.987037376
1780	0.98843925
1800	0.989809693


==> sp_400_less_points.txt <==
time	sp
0	0
10	0.005160183
20	0.007379405
30	0.010091342
40	0.013058639
50	0.016242624
60	0.020081675
70	0.024379105
80	0.029145915
90	0.034661466
100	0.040699403
110	0.047422742
120	0.054617128
130	0.061678835
140	0.070349368
150	0.079089909
160	0.088409174
170	0.099289262
180	0.110932093
190	0.122079541
200	0.134579125
210	0.147187052
220	0.159919325
230	0.172668267
240	0.186042271
250	0.200074007
260	0.215072174
270	0.230510718
280	0.245970264
290	0.261375804
300	0.277527086
310	0.293906724
320	0.31086742
330	0.327518085
340	0.343913058
350	0.360333033
360	0.37793046
370	0.394737807
380	0.412634263
390	0.429742641
400	0.447661433
410	0.465090176
420	0.482909958
430	0.500570724
440	0.518052472
450	0.535269194
460	0.553334333
470	0.570604727
480	0.588200153
490	0.605507884
500	0.622778945
510	0.640085342
520	0.65729673
530	0.672857286
540	0.688525186
550	0.704140081
560	0.719095243
570	0.733217655
580	0.747687102
590	0.761502484
600	0.775058839
610	0.787800447
620	0.799789646
630	0.811951195
640	0.823577024
650	0.834665133
660	0.845219522
670	0.855319532
680	0.864459113
690	0.873232323
700	0.88206654
710	0.890760743
720	0.898428843
730	0.906293963
740	0.913164316
750	0.919876988
760	0.926449312
770	0.932330233
780	0.93749975
790	0.942336567
800	0.947457079
810	0.951826516
820	0.955881922
830	0.959861653
840	0.963430343
850	0.966672667
860	0.970014001
870	0.97303497
880	0.975590892
890	0.978105477
900	0.980139347
910	0.982142548
920	0.984102077
930	0.985642564
940	0.987095043
950	0.988374171
960	0.989733973
970	0.99087142
980	0.99183085
990	0.992588592
1000	0.993289996


==> sp_450_less_points.txt <==
time	sp
0	0
5	0.009366674
10	0.0124312
15	0.016461146
20	0.020508236
25	0.024780615
30	0.030222242
35	0.035864394
40	0.041730821
45	0.048736142
50	0.055896651
55	0.063463419
60	0.07212349
65	0.081526739
70	0.091333325
75	0.101456891
80	0.112589945
85	0.123856216
90	0.135711492
95	0.148623116
100	0.161700215
105	0.174835731
110	0.188279085
115	0.202833776
120	0.21732954
125	0.232734719
130	0.248667437
135	0.264808808
140	0.281477719
145	0.298358203
150	0.315007683
155	0.33195192
160	0.34821254
165	0.365331395
170	0.383059955
175	0.401274907
180	0.41937023
185	0.436787143
190	0.455296979
195	0.473308739
200	0.491029044
205	0.508290388
210	0.525620944
215	0.542645188
220	0.559159163
225	0.575990628
230	0.591887025
235	0.608527615
240	0.624704164
245	0.640515347
250	0.655781466
255	0.670206114
260	0.684738453
265	0.698989243
270	0.713321819
275	0.726580775
280	0.739682765
285	0.752369861
290	0.764362039
295	0.7767653
300	0.788302833
305	0.79945646
310	0.810223258
315	0.82014287
320	0.830313044
325	0.840011049
330	0.848979211
335	0.857166986
340	0.865389685
345	0.87349974
350	0.880995136
355	0.888071829
360	0.895088325
365	0.901540327
370	0.907442058
375	0.912979058
380	0.918489263
385	0.923515868
390	0.928452815
395	0.932945405
400	0.937474061
405	0.941633923
410	0.945465629
415	0.949146845
420	0.952276012
425	0.955598847
430	0.958609273
435	0.96139187
440	0.964167482
445	0.966472829
450	0.968823895
455	0.971034124
460	0.973149486
465	0.97514179
470	0.977014846
475	0.978684074
480	0.98029374
485	0.981692849
490	0.982965216
495	0.984150972
500	0.985124138


==> sp_500_less_points.txt <==
time	sp
0	0
2	0.023791823
4	0.02836883
6	0.034211777
8	0.040572686
10	0.047679414
12	0.055458517
14	0.063203056
16	0.072061525
18	0.081898632
20	0.090828386
22	0.10025274
24	0.110832227
26	0.121758781
28	0.133068725
30	0.145363069
32	0.157295224
34	0.16999376
36	0.182719338
38	0.196078166
40	0.209205536
42	0.223914793
44	0.2377531
46	0.25137667
48	0.265269142
50	0.279642691
52	0.293647572
54	0.309261381
56	0.323934315
58	0.338550764
60	0.353048564
62	0.368046484
64	0.38288023
66	0.397564125
68	0.411979838
70	0.427418673
72	0.442508041
74	0.457891431
76	0.473100008
78	0.48762837
80	0.502085687
82	0.516320906
84	0.530809265
86	0.545186015
88	0.559117289
90	0.573448596
92	0.586574606
94	0.600416753
96	0.614513401
98	0.627605808
100	0.640437075
102	0.653468918
104	0.66561973
106	0.677959757
108	0.689919514
110	0.701648132
112	0.712442595
114	0.724030162
116	0.734334507
118	0.744555804
120	0.754173134
122	0.764169294
124	0.77337947
126	0.782685495
128	0.791354588
130	0.799895352
132	0.807947676
134	0.816346108
136	0.823642291
138	0.830915033
140	0.837484279
142	0.844181134
144	0.850403872
146	0.856686695
148	0.86312889
150	0.869046964
152	0.8749976
154	0.880569326
156	0.885985119
158	0.891341627
160	0.896452436
162	0.9007443
164	0.905486359
166	0.909652452
168	0.913579726
170	0.917550284
172	0.921428354
174	0.925015681
176	0.928402752
178	0.931581567
180	0.934688695
182	0.937926314
184	0.940811185
186	0.94362165
188	0.94613081
190	0.948826306
192	0.95125194
194	0.953393952
196	0.955456517
198	0.957443475
200	0.959396272
202	0.961158333
204	0.962961517
206	0.964559245
208	0.966184255
210	0.967703096
212	0.969116729
214	0.970435395
216	0.971696616
218	0.973073846
220	0.974265221
222	0.975302984
224	0.97624938
226	0.977236019
228	0.978310745
230	0.97925562
232	0.980213697
234	0.980965917
236	0.981950716
238	0.982666533
240	0.983524442
242	0.984304664
244	0.984937755
246	0.985591167
248	0.986181375
250	0.986840547


==> sp_600_less_points.txt <==
time	sp
0	0
1	0.505302533
2	0.580366845
3	0.623058499
4	0.660062414
5	0.689475939
6	0.716817429
7	0.738686861
8	0.758885246
9	0.776429916
10	0.79284728
11	0.806943604
12	0.818950751
13	0.831258161
14	0.840805156
15	0.850757486
16	0.860275929
17	0.870054683
18	0.878246293
19	0.884834092
20	0.891362527
21	0.897171401
22	0.902761248
23	0.909340918
24	0.914523109
25	0.918988535
26	0.923375353
27	0.926838917
28	0.930640197
29	0.933921505
30	0.937180081
31	0.939974819
32	0.942783109
33	0.945252825
34	0.947416456
35	0.949824886
36	0.952104051
37	0.954539033
38	0.956376156
39	0.95878506
40	0.960705175
41	0.962241662
42	0.963942186
43	0.965769282
44	0.967599878
45	0.96920864
46	0.970495366
47	0.971520794
48	0.972684974
49	0.973783547
50	0.975039644
51	0.976189118
52	0.9772761
53	0.978397303
54	0.979408371
55	0.980097058
56	0.98075814
57	0.981556719
58	0.982577056
59	0.983413599
60	0.984272016
61	0.985087878
62	0.985725407
63	0.986295868
64	0.98686297
65	0.987505616
66	0.98802751
67	0.988498438
68	0.988931531
69	0.989306364
70	0.989588575


==> sp_650_less_points.txt <==
time	sp
0	0
0.5	0.5385076
1	0.833653621
1.5	0.843351887
2	0.850236846
2.5	0.857050383
3	0.863870768
3.5	0.869549562
4	0.874585935
4.5	0.87981208
5	0.884700027
5.5	0.889150312
6	0.893445682
6.5	0.897879328
7	0.902077854
7.5	0.905411347
8	0.908479821
8.5	0.911992328
9	0.915661266
9.5	0.918434496
10	0.921140862
10.5	0.923515778
11	0.9259067
11.5	0.927885602
12	0.930341799
12.5	0.932657087
13	0.934956231
13.5	0.937101628
14	0.939063908
14.5	0.940666104
15	0.942381662
15.5	0.943942624
16	0.94565196
16.5	0.947128228
17	0.94879963
17.5	0.950509051
18	0.95199239
18.5	0.953475866
19	0.955634438
19.5	0.957586974
20	0.958726742
20.5	0.959784106
21	0.961084209
21.5	0.962381731
22	0.963468384
22.5	0.964553106
23	0.965412909
23.5	0.96624455
24	0.96723061
24.5	0.968402016
25	0.969276309
25.5	0.970439987
26	0.971499027
26.5	0.972248805
27	0.973093524
27.5	0.97372693
28	0.974484886
28.5	0.975210714
29	0.975793741
29.5	0.976367685
30	0.977114056
30.5	0.977881306
31	0.978483821
31.5	0.979227058
32	0.979848845
32.5	0.980413205
33	0.981001173
33.5	0.981418144
34	0.981808749
34.5	0.982165381
35	0.98257209
35.5	0.982976531
36	0.983509555
36.5	0.983900496
37	0.984284469
37.5	0.984706067
38	0.985040994
38.5	0.98526784
39	0.985532511
39.5	0.985799776
40	0.986140258


==> sp_earlyODE_600.txt <==
time	sp	earlyODE
0	0	0.514852373
0.1	0.198074018	0.515086725
0.2	0.438759433	0.515321071
0.3	0.514943352	0.515555409
0.4	0.529616668	0.515789741
0.5	0.535788217	0.516024066
0.6	0.540990199	0.516258384
0.7	0.545899513	0.516492695
0.8	0.550593715	0.516726998
0.9	0.555481757	0.516961294
1	0.560559637	0.517195583
1.1	0.565186941	0.517429864
1.2	0.569817997	0.517664137
1.3	0.574716203	0.517898402
1.4	0.579561633	0.51813266
1.5	0.584378914	0.51836691
1.6	0.588807681	0.518601151
1.7	0.593138707	0.518835385
1.8	0.597342907	0.51906961
1.9	0.601467853	0.519303826
2	0.605626273	0.519538035
2.1	0.60947965	0.519772234
2.2	0.613204498	0.520006425
2.3	0.616563158	0.520240607
2.4	0.61994957	0.52047478
2.5	0.623326471	0.520708944
2.6	0.626777452	0.5209431
2.7	0.630359873	0.521177245
2.8	0.634057075	0.521411382
2.9	0.63773672	0.521645509
3	0.641270729	0.521879627
3.1	0.644878685	0.522113735
3.2	0.648322764	0.522347833
3.3	0.651790488	0.522581921
3.4	0.655349934	0.522816
3.5	0.658742281	0.523050068
3.6	0.6621274	0.523284126
3.7	0.665269147	0.523518174
3.8	0.668257288	0.523752212
3.9	0.67123918	0.523986239
4	0.674289984	0.524220256
4.1	0.677397684	0.524454262
4.2	0.680385692	0.524688257
4.3	0.683174776	0.524922242
4.4	0.686035385	0.525156215
4.5	0.689221237	0.525390178
4.6	0.6923709	0.525624129
4.7	0.695441309	0.525858069
4.8	0.698078121	0.526091998
4.9	0.700567429	0.526325915
5	0.70307388	0.526559821
5.1	0.705672054	0.526793715
5.2	0.708205947	0.527027597
5.3	0.710544832	0.527261467
5.4	0.712749468	0.527495325
5.5	0.715189973	0.527729172
5.6	0.717771665	0.527963006
5.7	0.720410383	0.528196828
5.8	0.722927817	0.528430637
5.9	0.725617859	0.528664434
6	0.728120488	0.528898218
6.1	0.730534707	0.52913199
6.2	0.732873147	0.529365749
6.3	0.735167629	0.529599495
6.4	0.737208281	0.529833228
6.5	0.739277063	0.530066948
6.6	0.741203542	0.530300654
6.7	0.743109336	0.530534348
6.8	0.74491527	0.530768028
6.9	0.747010939	0.531001694
7	0.749198507	0.531235347
7.1	0.751334018	0.531468986
7.2	0.753294646	0.531702611
7.3	0.755286841	0.531936223
7.4	0.757148321	0.53216982
7.5	0.75910058	0.532403403
7.6	0.760898611	0.532636973
7.7	0.762574545	0.532870527
7.8	0.764369322	0.533104068
7.9	0.766226442	0.533337593
8	0.767826495	0.533571105
8.1	0.76958735	0.533804601
8.2	0.77140664	0.534038083
8.3	0.773403422	0.53427155
8.4	0.775275983	0.534505001
8.5	0.776905949	0.534738438
8.6	0.778658413	0.534971859
8.7	0.780340343	0.535205265
8.8	0.781867431	0.535438656
8.9	0.78343438	0.535672031
9	0.785000271	0.53590539
9.1	0.786577372	0.536138734
9.2	0.78808257	0.536372062
9.3	0.789742694	0.536605374
9.4	0.791267573	0.53683867
9.5	0.792579776	0.537071949
9.6	0.793891348	0.537305213
9.7	0.795368402	0.53753846
9.8	0.796743756	0.537771691
9.9	0.798175829	0.538004905
10	0.799599364	0.538238102
10.1	0.801106145	0.538471283
10.2	0.802708394	0.538704447
10.3	0.804452755	0.538937594
10.4	0.805899758	0.539170724
10.5	0.807150699	0.539403837
10.6	0.808493433	0.539636932
10.7	0.809888641	0.539870011
10.8	0.811247537	0.540103071
10.9	0.812471409	0.540336115
11	0.813809503	0.54056914
11.1	0.815356895	0.540802148
11.2	0.816847857	0.541035138
11.3	0.818252857	0.54126811
11.4	0.819567713	0.541501064
11.5	0.820857751	0.541734
11.6	0.822040398	0.541966917
11.7	0.823183034	0.542199816
11.8	0.82421837	0.542432697
11.9	0.825219895	0.542665559
12	0.826467782	0.542898403
12.1	0.827779932	0.543131227
12.2	0.828770136	0.543364033
12.3	0.829946832	0.54359682
12.4	0.831186017	0.543829588
12.5	0.832370607	0.544062337
12.6	0.833316381	0.544295066
12.7	0.834212299	0.544527777
12.8	0.835181443	0.544760467
12.9	0.836285548	0.544993138
13	0.837504567	0.54522579
13.1	0.838637923	0.545458422
13.2	0.839650808	0.545691033
13.3	0.8406718	0.545923625
13.4	0.841675245	0.546156197
13.5	0.842721261	0.546388749
13.6	0.843697429	0.54662128
13.7	0.844606725	0.546853791
13.8	0.845755699	0.547086282
13.9	0.846831935	0.547318752
14	0.847812334	0.547551201
14.1	0.848986217	0.54778363
14.2	0.850055875	0.548016038
14.3	0.85097354	0.548248425
14.4	0.851782941	0.548480791
14.5	0.852600467	0.548713135
14.6	0.853502722	0.548945459
14.7	0.854300264	0.549177761
14.8	0.85512267	0.549410041
14.9	0.85595966	0.5496423
15	0.85678951	0.549874538
15.1	0.857459226	0.550106754
15.2	0.858174696	0.550338947
15.3	0.859067827	0.550571119
15.4	0.859968776	0.550803269
15.5	0.86081169	0.551035397
15.6	0.861544476	0.551267502
15.7	0.8623719	0.551499585
15.8	0.863266356	0.551731646
15.9	0.864082161	0.551963684
16	0.864938774	0.5521957
16.1	0.865742707	0.552427692
16.2	0.866494602	0.552659662
16.3	0.867271703	0.552891609
16.4	0.868085828	0.553123533
16.5	0.868854515	0.553355434
16.6	0.869672231	0.553587312
16.7	0.870573576	0.553819166
16.8	0.871581088	0.554050997
16.9	0.872547925	0.554282804
17	0.873391111	0.554514588
17.1	0.874237567	0.554746348
17.2	0.875119692	0.554978084
17.3	0.875875094	0.555209797
17.4	0.876729089	0.555441485
17.5	0.877562411	0.555673149
17.6	0.878342721	0.555904789
17.7	0.879076561	0.556136404
17.8	0.879795177	0.556367996
17.9	0.88050522	0.556599562
18	0.88120921	0.556831104
18.1	0.881880885	0.557062622
18.2	0.882555353	0.557294114
18.3	0.883315999	0.557525582
18.4	0.884104287	0.557757025
18.5	0.884849794	0.557988442
18.6	0.885603356	0.558219835
18.7	0.886361473	0.558451202
18.8	0.88707737	0.558682544
18.9	0.887791577	0.55891386
19	0.888497313	0.55914515
19.1	0.889210285	0.559376415
19.2	0.889860493	0.559607655
19.3	0.89042125	0.559838868
19.4	0.891181439	0.560070055
19.5	0.892017619	0.560301217
19.6	0.892638687	0.560532352
19.7	0.89323722	0.560763461
19.8	0.893836896	0.560994543
19.9	0.894376216	0.561225599
20	0.894963953	0.561456629
20.1	0.895636549	0.561687632
20.2	0.896356264	0.561918608
20.3	0.896996995	0.562149557
20.4	0.897673423	0.562380479
20.5	0.898297971	0.562611374
20.6	0.898870787	0.562842242
20.7	0.899380323	0.563073083
20.8	0.899912648	0.563303897
20.9	0.900425655	0.563534683
21	0.900889482	0.563765442
21.1	0.901379163	0.563996173
21.2	0.901925426	0.564226876
21.3	0.902453128	0.564457551
21.4	0.90301901	0.564688199
21.5	0.903557602	0.564918818
21.6	0.904055999	0.56514941
21.7	0.904482343	0.565379973
21.8	0.904964971	0.565610508
21.9	0.905495384	0.565841015
22	0.906011014	0.566071493
22.1	0.906559997	0.566301942
22.2	0.907064462	0.566532363
22.3	0.907464342	0.566762755
22.4	0.907864338	0.566993118
22.5	0.908238536	0.567223452
22.6	0.908686295	0.567453757
22.7	0.909280014	0.567684033
22.8	0.909900056	0.56791428
22.9	0.910458044	0.568144497
23	0.910925475	0.568374685
23.1	0.911355681	0.568604843
23.2	0.911855155	0.568834972
23.3	0.912447412	0.569065071
23.4	0.913042038	0.56929514
23.5	0.913547041	0.569525179
23.6	0.913972638	0.569755189
23.7	0.914386404	0.569985168
23.8	0.914943254	0.570215117
23.9	0.915459817	0.570445035
24	0.915947356	0.570674923
24.1	0.916451848	0.570904781
24.2	0.916903011	0.571134608
24.3	0.917298322	0.571364404
24.4	0.917717612	0.57159417
24.5	0.91815209	0.571823905
24.6	0.918573003	0.572053609
24.7	0.918954628	0.572283281
24.8	0.919371723	0.572512923
24.9	0.91979936	0.572742533
25	0.920242643	0.572972112
25.1	0.920653977	0.57320166
25.2	0.921041358	0.573431175
25.3	0.921452141	0.57366066
25.4	0.921977243	0.573890112
25.5	0.922532889	0.574119533
25.6	0.922993977	0.574348922
25.7	0.923462626	0.574578279
25.8	0.923911679	0.574807603
25.9	0.924309007	0.575036896
26	0.924702367	0.575266156
26.1	0.925221561	0.575495384
26.2	0.92565523	0.575724579
26.3	0.926097509	0.575953742
26.4	0.926559242	0.576182872
26.5	0.92688073	0.57641197
26.6	0.927202116	0.576641034
26.7	0.927583052	0.576870066
26.8	0.928004014	0.577099064
26.9	0.9284074	0.57732803
27	0.928779368	0.577556962
27.1	0.929251061	0.577785861
27.2	0.929741663	0.578014726
27.3	0.930224513	0.578243558
27.4	0.930649901	0.578472356
27.5	0.931048959	0.578701121
27.6	0.931424908	0.578929851
27.7	0.931854488	0.579158548
27.8	0.932254995	0.579387211
27.9	0.932648763	0.57961584
28	0.933001942	0.579844435
28.1	0.933348468	0.580072995
28.2	0.933666089	0.580301521
28.3	0.934014863	0.580530013
28.4	0.934345436	0.58075847
28.5	0.934742245	0.580986892
28.6	0.935112541	0.58121528
28.7	0.935445403	0.581443633
28.8	0.935777305	0.581671951
28.9	0.936198724	0.581900234
29	0.936570869	0.582128482
29.1	0.936904976	0.582356695
29.2	0.937204778	0.582584872
29.3	0.937555539	0.582813014
29.4	0.937849928	0.583041121
29.5	0.938125537	0.583269192
29.6	0.938354797	0.583497228
29.7	0.938589799	0.583725227
29.8	0.93884827	0.583953191
29.9	0.939178185	0.584181119
30	0.93946744	0.584409011
30.1	0.939680259	0.584636867
30.2	0.939908816	0.584864687
30.3	0.940172007	0.58509247
30.4	0.940443754	0.585320217
30.5	0.94070406	0.585547928
30.6	0.941047074	0.585775601
30.7	0.941355859	0.586003239
30.8	0.941669107	0.586230839
30.9	0.942047408	0.586458403
31	0.942415761	0.58668593
31.1	0.942687246	0.58691342
31.2	0.943002676	0.587140872
31.3	0.943319061	0.587368288
31.4	0.943570714	0.587595666
31.5	0.94383674	0.587823007
31.6	0.944087846	0.58805031
31.7	0.94438735	0.588277576
31.8	0.944684859	0.588504804
31.9	0.945012254	0.588731994
32	0.945272111	0.588959147
32.1	0.945548179	0.589186262
32.2	0.945798222	0.589413338
32.3	0.946057653	0.589640377
32.4	0.946310381	0.589867377
32.5	0.94656218	0.590094339
32.6	0.946780025	0.590321263
32.7	0.947013872	0.590548148
32.8	0.947259048	0.590774994
32.9	0.947549343	0.591001802
33	0.947947081	0.591228572
33.1	0.948287895	0.591455302
33.2	0.94855257	0.591681994
33.3	0.948772887	0.591908646
33.4	0.949043914	0.592135259
33.5	0.949327191	0.592361834
33.6	0.949620375	0.592588369
33.7	0.949856764	0.592814864
33.8	0.950115559	0.59304132
33.9	0.950391599	0.593267737
34	0.950582265	0.593494114
34.1	0.950751908	0.593720451
34.2	0.950948681	0.593946748
34.3	0.951133764	0.594173006
34.4	0.951365331	0.594399223
34.5	0.951624171	0.594625401
34.6	0.951873516	0.594851538
34.7	0.952214059	0.595077635
34.8	0.952593346	0.595303692
34.9	0.952838443	0.595529708
35	0.953073614	0.595755684
35.1	0.953335587	0.595981619
35.2	0.953547196	0.596207513
35.3	0.953825886	0.596433367
35.4	0.954096998	0.59665918
35.5	0.954320061	0.596884951
35.6	0.95450714	0.597110682
35.7	0.954723755	0.597336372
35.8	0.954943094	0.59756202
35.9	0.9550995	0.597787627
36	0.955275427	0.598013193
36.1	0.955504389	0.598238717
36.2	0.955839536	0.598464199
36.3	0.956128973	0.59868964
36.4	0.956382768	0.598915039
36.5	0.956592844	0.599140397
36.6	0.956782554	0.599365712
36.7	0.957049434	0.599590986
36.8	0.957304669	0.599816217
36.9	0.957525946	0.600041406
37	0.957750143	0.600266553
37.1	0.957920119	0.600491657
37.2	0.958116577	0.600716719
37.3	0.958306309	0.600941738
37.4	0.958513523	0.601166715
37.5	0.958745565	0.601391649
37.6	0.958979047	0.601616541
37.7	0.959210023	0.601841389
37.8	0.959428851	0.602066194
37.9	0.959595173	0.602290957
38	0.959727684	0.602515676
38.1	0.959865449	0.602740352
38.2	0.960048599	0.602964985
38.3	0.960231375	0.603189574
38.4	0.96038383	0.60341412
38.5	0.960531831	0.603638622
38.6	0.960688668	0.60386308
38.7	0.960851297	0.604087495
38.8	0.961020068	0.604311866
38.9	0.961194884	0.604536193
39	0.96133496	0.604760476
39.1	0.961473352	0.604984715
39.2	0.961668831	0.60520891
39.3	0.961926902	0.60543306
39.4	0.962166011	0.605657166
39.5	0.962365993	0.605881228
39.6	0.96253	0.606105245
39.7	0.962717906	0.606329218
39.8	0.962895326	0.606553146
39.9	0.963045594	0.606777029
40	0.963232255	0.607000867
40.1	0.963429758	0.60722466
40.2	0.963548623	0.607448408
40.3	0.963713341	0.607672112
40.4	0.963893557	0.607895769
40.5	0.964076738	0.608119382
40.6	0.964204974	0.608342949
40.7	0.964339809	0.608566471
40.8	0.96447937	0.608789947
40.9	0.964615668	0.609013378
41	0.964728644	0.609236763
41.1	0.964832589	0.609460102
41.2	0.964963842	0.609683395
41.3	0.965122604	0.609906643
41.4	0.965318772	0.610129844
41.5	0.965514136	0.610352999
41.6	0.965647181	0.610576108
41.7	0.965797471	0.610799171
41.8	0.965976976	0.611022187
41.9	0.966149054	0.611245157
42	0.96629029	0.61146808
42.1	0.966431718	0.611690956
42.2	0.966581554	0.611913786
42.3	0.966682245	0.612136569
42.4	0.966782021	0.612359305
42.5	0.966904056	0.612581995
42.6	0.967062653	0.612804637
42.7	0.967191262	0.613027232
42.8	0.967309087	0.61324978
42.9	0.967444554	0.61347228
43	0.967574998	0.613694733
43.1	0.967701709	0.613917139
43.2	0.967812272	0.614139497
43.3	0.967901509	0.614361808
43.4	0.967994057	0.614584071
43.5	0.968117675	0.614806286
43.6	0.968241412	0.615028453
43.7	0.968365264	0.615250572
43.8	0.968520328	0.615472643
43.9	0.96867697	0.615694666
44	0.968779905	0.615916641
44.1	0.968870205	0.616138567
44.2	0.968955735	0.616360446
44.3	0.969058506	0.616582275
44.4	0.969172465	0.616804056
44.5	0.969274205	0.617025789
44.6	0.969410392	0.617247473
44.7	0.969590839	0.617469108
44.8	0.969712754	0.617690694
44.9	0.969824628	0.617912232
45	0.969954797	0.61813372
45.1	0.970077463	0.618355159
45.2	0.970173318	0.618576549
45.3	0.97027196	0.61879789
45.4	0.970379488	0.619019181
45.5	0.970524786	0.619240423
45.6	0.970663573	0.619461616
45.7	0.970780803	0.619682758
45.8	0.970883708	0.619903852
45.9	0.971011121	0.620124895
46	0.971102585	0.620345889
46.1	0.971207418	0.620566832
46.2	0.971371225	0.620787726
46.3	0.97150682	0.62100857
46.4	0.971611259	0.621229363
46.5	0.971722653	0.621450107
46.6	0.971840238	0.6216708
46.7	0.971993653	0.621891442
46.8	0.972091939	0.622112034
46.9	0.972230638	0.622332576
47	0.97239508	0.622553067
47.1	0.972516026	0.622773507
47.2	0.972635113	0.622993897
47.3	0.972758277	0.623214235
47.4	0.972888784	0.623434523
47.5	0.973027793	0.623654759
47.6	0.973134969	0.623874945
47.7	0.973230913	0.624095079
47.8	0.973320181	0.624315162
47.9	0.973421957	0.624535194
48	0.973555468	0.624755174
48.1	0.973735885	0.624975103
48.2	0.973880036	0.62519498
48.3	0.97395021	0.625414806
48.4	0.974038367	0.62563458
48.5	0.974131533	0.625854302
48.6	0.974201476	0.626073972
48.7	0.97428865	0.62629359
48.8	0.974423259	0.626513156
48.9	0.974612174	0.62673267
49	0.974769314	0.626952132
49.1	0.97493208	0.627171541
49.2	0.975116408	0.627390899
49.3	0.975200822	0.627610203
49.4	0.975316643	0.627829455
49.5	0.975429735	0.628048655
49.6	0.975503567	0.628267802
49.7	0.975582137	0.628486896
49.8	0.97566728	0.628705937
49.9	0.975743974	0.628924926
50	0.975822859	0.629143861
50.1	0.975914803	0.629362744
50.2	0.976025842	0.629581573
50.3	0.976128435	0.629800349
50.4	0.976219872	0.630019072
50.5	0.976314492	0.630237741
50.6	0.976389164	0.630456357
50.7	0.976471071	0.63067492
50.8	0.976570776	0.630893429
50.9	0.976662929	0.631111884
51	0.976771767	0.631330285
51.1	0.976885023	0.631548633
51.2	0.977002	0.631766926
51.3	0.977118083	0.631985166
51.4	0.977217299	0.632203352
51.5	0.977308936	0.632421483
51.6	0.977383919	0.632639561
51.7	0.977500709	0.632857584
51.8	0.977637536	0.633075553
51.9	0.977769274	0.633293467
52	0.977896944	0.633511327
52.1	0.978009996	0.633729132
52.2	0.978113372	0.633946882
52.3	0.97821605	0.634164578
52.4	0.978321124	0.634382219
52.5	0.978430593	0.634599805
52.6	0.978506652	0.634817337
52.7	0.97859452	0.635034813
52.8	0.97869866	0.635252234
52.9	0.978805227	0.6354696
53	0.978863684	0.63568691
53.1	0.978947783	0.635904166
53.2	0.979042336	0.636121365
53.3	0.979117808	0.63633851
53.4	0.979173554	0.636555599
53.5	0.979231349	0.636772632
53.6	0.979291082	0.636989609
53.7	0.979376692	0.637206531
53.8	0.979471289	0.637423397
53.9	0.979554015	0.637640207
54	0.979622739	0.637856961
54.1	0.979700033	0.638073659
54.2	0.979793444	0.6382903
54.3	0.979864569	0.638506886
54.4	0.979964002	0.638723415
54.5	0.980050226	0.638939888
54.6	0.980107047	0.639156305
54.7	0.980164344	0.639372664
54.8	0.980245825	0.639588968
54.9	0.980329538	0.639805214
55	0.980423757	0.640021404
55.1	0.980517212	0.640237538
55.2	0.980586088	0.640453614
55.3	0.980682766	0.640669633
55.4	0.980772949	0.640885595
55.5	0.980832104	0.641101501
55.6	0.980889624	0.641317349
55.7	0.98093836	0.64153314
55.8	0.981004636	0.641748873
55.9	0.981119377	0.641964549
56	0.981223628	0.642180168
56.1	0.981281045	0.642395729
56.2	0.981351477	0.642611233
56.3	0.981396662	0.642826678
56.4	0.981449043	0.643042067
56.5	0.981516741	0.643257397
56.6	0.98159688	0.643472669
56.7	0.981653995	0.643687884
56.8	0.981717079	0.64390304
56.9	0.981773594	0.644118139
57	0.981831233	0.644333179
57.1	0.981880081	0.644548161
57.2	0.981954375	0.644763084
57.3	0.982034216	0.64497795
57.4	0.982087735	0.645192756
57.5	0.982147774	0.645407505
57.6	0.982230371	0.645622194
57.7	0.982334022	0.645836825
57.8	0.982416072	0.646051398
57.9	0.982487668	0.646265911
58	0.982537356	0.646480366
58.1	0.982609645	0.646694761
58.2	0.982708154	0.646909098
58.3	0.982812508	0.647123376
58.4	0.982889886	0.647337594
58.5	0.982951552	0.647551753
58.6	0.983035402	0.647765853
58.7	0.983121737	0.647979894
58.8	0.983167273	0.648193875
58.9	0.983225304	0.648407796
59	0.983322764	0.648621658
59.1	0.983438327	0.648835461
59.2	0.983524506	0.649049203
59.3	0.983581559	0.649262886
59.4	0.983640034	0.649476509
59.5	0.983691011	0.649690072
59.6	0.983733618	0.649903576
59.7	0.983774505	0.650117019
59.8	0.983850781	0.650330402
59.9	0.983948632	0.650543724
60	0.984042603	0.650756987
60.1	0.984123182	0.650970189
60.2	0.984198618	0.651183331
60.3	0.984288481	0.651396412
60.4	0.98434661	0.651609433
60.5	0.984405356	0.651822393
60.6	0.984466822	0.652035293
60.7	0.984524995	0.652248132
60.8	0.984601769	0.65246091
60.9	0.984647945	0.652673627
61	0.984688677	0.652886283
61.1	0.984733804	0.653098878
61.2	0.984802209	0.653311412
61.3	0.98484923	0.653523885
61.4	0.984903389	0.653736297
61.5	0.984951028	0.653948647
61.6	0.984988519	0.654160936
61.7	0.985028162	0.654373164
61.8	0.985080917	0.65458533
61.9	0.985153855	0.654797435
62	0.985270498	0.655009478
62.1	0.985318715	0.65522146
62.2	0.985355028	0.655433379
62.3	0.985398649	0.655645237
62.4	0.985447305	0.655857033
62.5	0.985501927	0.656068767
62.6	0.985537534	0.656280439
62.7	0.985572331	0.656492049
62.8	0.985610721	0.656703597
62.9	0.985652768	0.656915083
63	0.98570971	0.657126506
63.1	0.985758162	0.657337867
63.2	0.985802751	0.657549166
63.3	0.985839309	0.657760402
63.4	0.98592768	0.657971576
63.5	0.986030095	0.658182687
63.6	0.986096509	0.658393735
63.7	0.986127964	0.658604721
63.8	0.986166167	0.658815644
63.9	0.986218219	0.659026504
64	0.986292179	0.659237301
64.1	0.986346516	0.659448035
64.2	0.986392351	0.659658706
64.3	0.986464533	0.659869314
64.4	0.986550526	0.660079859
64.5	0.986628091	0.66029034
64.6	0.986737471	0.660500759
64.7	0.986790857	0.660711114
64.8	0.986836274	0.660921405
64.9	0.986867418	0.661131633
65	0.986902158	0.661341797
65.1	0.9869627	0.661551898
65.2	0.987021419	0.661761935
65.3	0.987084077	0.661971908
65.4	0.987141365	0.662181818
65.5	0.987218503	0.662391664
65.6	0.987302176	0.662601445
65.7	0.987355766	0.662811163
65.8	0.987393604	0.663020817
65.9	0.987444847	0.663230406
66	0.987507212	0.663439931
66.1	0.987557313	0.663649392
66.2	0.987611654	0.663858789
66.3	0.987662164	0.664068122
66.4	0.987713048	0.664277389
66.5	0.987777665	0.664486593
66.6	0.987819304	0.664695732
66.7	0.987859551	0.664904806
66.8	0.987907825	0.665113815
66.9	0.987947085	0.66532276
67	0.987980648	0.66553164
67.1	0.988013152	0.665740455
67.2	0.988046252	0.665949205
67.3	0.988076116	0.66615789
67.4	0.988105998	0.66636651
67.5	0.988146956	0.666575065
67.6	0.988174861	0.666783555
67.7	0.988216094	0.66699198
67.8	0.988282094	0.667200339
67.9	0.988319732	0.667408633
68	0.988352592	0.667616861
68.1	0.988381057	0.667825024
68.2	0.988412263	0.668033121
68.3	0.988442438	0.668241153
68.4	0.988472809	0.668449119
68.5	0.988515834	0.66865702
68.6	0.988576047	0.668864854
68.7	0.9886269	0.669072623
68.8	0.98866268	0.669280326
68.9	0.988711936	0.669487963
69	0.988765922	0.669695533
69.1	0.988791831	0.669903038
69.2	0.988819246	0.670110477
69.3	0.988848812	0.670317849
69.4	0.988882432	0.670525155
69.5	0.988907932	0.670732395
69.6	0.988933911	0.670939568
69.7	0.988958397	0.671146675
69.8	0.988987484	0.671353715
69.9	0.989011419	0.671560689
70	0.98903758	


==> sp_earlyODE_600_less_points.txt <==
time	sp	earlyODE
0	0	0.514852373
1	0.560559637	0.517195583
2	0.605626273	0.519538035
3	0.641270729	0.521879627
4	0.674289984	0.524220256
5	0.70307388	0.526559821
6	0.728120488	0.528898218
7	0.749198507	0.531235347
8	0.767826495	0.533571105
9	0.785000271	0.53590539
10	0.799599364	0.538238102
11	0.813809503	0.54056914
12	0.826467782	0.542898403
13	0.837504567	0.54522579
14	0.847812334	0.547551201
15	0.85678951	0.549874538
16	0.864938774	0.5521957
17	0.873391111	0.554514588
18	0.88120921	0.556831104
19	0.888497313	0.55914515
20	0.894963953	0.561456629
21	0.900889482	0.563765442
22	0.906011014	0.566071493
23	0.910925475	0.568374685
24	0.915947356	0.570674923
25	0.920242643	0.572972112
26	0.924702367	0.575266156
27	0.928779368	0.577556962
28	0.933001942	0.579844435
29	0.936570869	0.582128482
30	0.93946744	0.584409011
31	0.942415761	0.58668593
32	0.945272111	0.588959147
33	0.947947081	0.591228572
34	0.950582265	0.593494114
35	0.953073614	0.595755684
36	0.955275427	0.598013193
37	0.957750143	0.600266553
38	0.959727684	0.602515676
39	0.96133496	0.604760476
40	0.963232255	0.607000867
41	0.964728644	0.609236763
42	0.96629029	0.61146808
43	0.967574998	0.613694733
44	0.968779905	0.615916641
45	0.969954797	0.61813372
46	0.971102585	0.620345889
47	0.97239508	0.622553067
48	0.973555468	0.624755174
49	0.974769314	0.626952132
50	0.975822859	0.629143861
51	0.976771767	0.631330285
52	0.977896944	0.633511327
53	0.978863684	0.63568691
54	0.979622739	0.637856961
55	0.980423757	0.640021404
56	0.981223628	0.642180168
57	0.981831233	0.644333179
58	0.982537356	0.646480366
59	0.983322764	0.648621658
60	0.984042603	0.650756987
61	0.984688677	0.652886283
62	0.985270498	0.655009478
63	0.98570971	0.657126506
64	0.986292179	0.659237301
65	0.986902158	0.661341797
66	0.987507212	0.663439931
67	0.987980648	0.66553164
68	0.988352592	0.667616861
69	0.988765922	0.669695533
70	0.98903758	


==> sp_oneVariable_650.txt <==
time	sp
0	0.825185796
1	0.843003468
2	0.8590051
3	0.873375791
4	0.88628177
5	0.897872328
6	0.908281535
7	0.9176298
8	0.926025257
9	0.93356502
10	0.940336305
11	0.946417436
12	0.951878757
13	0.956783442
14	0.961188224
15	0.965144055
16	0.968696694
17	0.971887236
18	0.974752586
19	0.977325891
20	0.979636915
21	0.981712391
22	0.983576328
23	0.985250286
24	0.986753628
25	0.988103744
26	0.989316252
27	0.990405177
28	0.991383114
29	0.992261377
30	0.993050125
31	0.99375848
32	0.994394638
33	0.994965956
34	0.995479043
35	0.995939835
36	0.996353661
37	0.996725308
38	0.997059076
39	0.997358825
40	0.997628023

